A convergent time-space adaptive dG(s) finite element method for parabolic problems motivated by equal error distribution

We shall develop a fully discrete space-time adaptive method for linear parabolic problems based on new reliable and efficient a posteriori analysis for higher order dG(s) finite element discretisations. The adaptive strategy is motivated by the principle of equally distributing the a posteriori indicators in time and the convergence of the method is guaranteed by the uniform energy estimate from [KreuzerM\"ollerSchmidtSiebert:12] under minimal assumptions on the regularity of the data.

==> cb-logfile-astfem.dat <==
TimeStep Time           DeltaT         SpaceEstimate2 CT-Estimate2   C-Estimate     T-Estimate     D-Estimate2    E-Estimate     Dofs           ErrorH1        ErrorL2        SumDof
0         0              7.77573e-07    0.396768       1650.16        0              40.6222        0              -731.901       1020261        62.8563        0.987896       1029002        
1         7.77573e-07    7.77573e-07    0.390362       451.969        0              21.2596        0              -323.188       1020261        56.3538        0.985267       2049263        
2         1.55515e-06    7.77573e-07    0.385634       248.27         0              15.7566        0              -198.9         1020261        52.2358        0.983033       3069524        
3         2.33272e-06    7.77573e-07    0.381784       163.986        0              12.8057        0              -138.154       1020261        49.2588        0.981058       4089785        
4         3.11029e-06    7.77573e-07    0.378533       118.409        0              10.8816        0              -102.927       1020261        46.9584        0.979269       5110046        
5         3.88786e-06    7.77573e-07    0.375722       90.5318        0              9.51482        0              -80.4301       1020261        45.1013        0.977621       6130307        
6         4.66544e-06    7.77573e-07    0.373249       72.0724        0              8.48954        0              -65.0659       1020261        43.5544        0.976086       7150568        
7         5.44301e-06    7.77573e-07    0.371043       59.1247        0              7.68926        0              -54.0353       1020261        42.2353        0.974643       8170829        
8         6.22058e-06    7.77573e-07    0.369052       49.6364        0              7.04531        0              -45.8036       1020261        41.0899        0.973277       9191090        
9         6.99816e-06    7.77573e-07    0.367238       42.4402        0              6.51461        0              -39.4693       1020261        40.0808        0.971978       10211351       
10        7.77573e-06    7.77573e-07    0.365572       36.8297        0              6.06875        0              -34.4719       1020261        39.1812        0.970736       11231612       
11        8.5533e-06     7.77573e-07    0.364031       32.3555        0              5.68819        0              -30.4472       1020261        38.3713        0.969545       12251873       
12        9.33088e-06    7.77573e-07    0.362596       28.7195        0              5.35906        0              -27.1493       1020261        37.6363        0.968398       13272134       
13        1.01084e-05    7.77573e-07    0.361254       25.7172        0              5.07121        0              -24.4067       1020261        36.9643        0.967291       14292395       
14        1.0886e-05     7.77573e-07    0.359991       23.2039        0              4.81705        0              -22.0968       1020261        36.3464        0.96622        15312656       
15        1.16636e-05    7.77573e-07    0.358798       21.075         0              4.59075        0              -20.1296       1020261        35.775         0.965183       16332917       
16        1.24412e-05    7.77573e-07    0.357667       19.2529        0              4.38781        0              -18.438        1020261        35.2443        0.964175       17353178       
17        1.32187e-05    7.77573e-07    0.356591       17.679         0              4.20464        0              -16.9707       1020261        34.7492        0.963194       18373439       
18        1.39963e-05    7.77573e-07    0.355565       16.3084        0              4.03837        0              -15.6881       1020261        34.2857        0.962239       19393700       
19        1.47739e-05    7.77573e-07    0.354583       15.1062        0              3.88667        0              -14.5594       1020261        33.8503        0.961308       20413961       
20        1.55515e-05    7.77573e-07    0.353641       14.0448        0              3.74764        0              -13.5598       1020261        33.44          0.960398       21434222       
21        1.6329e-05     7.77573e-07    0.352735       13.102         0              3.61967        0              -12.6695       1020261        33.0524        0.959509       22454483       
22        1.71066e-05    7.77573e-07    0.351863       12.2602        0              3.50146        0              -11.8725       1020261        32.6853        0.958639       23474744       
23        1.78842e-05    7.77573e-07    0.35102        11.5048        0              3.39187        0              -11.1557       1020261        32.3368        0.957786       24495005       
24        1.86618e-05    7.77573e-07    0.350206       10.8239        0              3.28997        0              -10.5082       1020261        32.0052        0.956951       25515266       
25        1.94393e-05    7.77573e-07    0.349417       10.2076        0              3.19493        0              -9.92098       1020261        31.6892        0.956131       26535527       
26        2.02169e-05    7.77573e-07    0.348652       9.64757        0              3.10605        0              -9.38647       1020261        31.3874        0.955327       27555788       
27        2.09945e-05    7.77573e-07    0.34791        9.13695        0              3.02274        0              -8.89827       1020261        31.0987        0.954536       28576049       
28        2.1772e-05     7.77573e-07    0.347187       8.66982        0              2.94446        0              -8.45096       1020261        30.8222        0.953759       29596310       
29        2.25496e-05    7.77573e-07    0.346484       8.24116        0              2.87074        0              -8.03989       1020261        30.5569        0.952995       30616571       
30        2.33272e-05    7.77573e-07    0.345799       7.84669        0              2.80119        0              -7.66109       1020261        30.3021        0.952244       31636832       
31        2.41048e-05    7.77573e-07    0.34513        7.4827         0              2.73545        0              -7.31111       1020261        30.057         0.951503       32657093       
32        2.48823e-05    7.77573e-07    0.344477       7.14599        0              2.6732         0              -6.98698       1020261        29.8209        0.950774       33677354       
33        2.56599e-05    7.77573e-07    0.343839       6.83379        0              2.61415        0              -6.6861        1020261        29.5933        0.950056       34697615       
34        2.64375e-05    7.77573e-07    0.343215       6.54367        0              2.55806        0              -6.40621       1020261        29.3737        0.949347       35717876       
35        2.72151e-05    7.77573e-07    0.342604       6.2735         0              2.5047         0              -6.1453        1020261        29.1615        0.948649       36738137       
36        2.79926e-05    7.77573e-07    0.342006       6.02141        0              2.45386        0              -5.90163       1020261        28.9563        0.94796        37758398       
37        2.87702e-05    7.77573e-07    0.341419       5.78576        0              2.40536        0              -5.67364       1020261        28.7578        0.947279       38778659       
38        2.95478e-05    7.77573e-07    0.340843       5.56509        0              2.35904        0              -5.45995       1020261        28.5654        0.946608       39798920       
39        3.03253e-05    7.77573e-07    0.340278       5.35809        0              2.31475        0              -5.25934       1020261        28.3789        0.945945       40819181       
40        3.11029e-05    7.77573e-07    0.339724       5.1636         0              2.27236        0              -5.07072       1020261        28.198         0.94529        41839442       
41        3.18805e-05    7.77573e-07    0.339179       4.9806         0              2.23173        0              -4.89311       1020261        28.0224        0.944642       42859703       
42        3.26581e-05    7.77573e-07    0.338643       4.80815        0              2.19275        0              -4.72562       1020261        27.8517        0.944002       43879964       
43        3.34356e-05    7.77573e-07    0.338116       4.64542        0              2.15532        0              -4.56747       1020261        27.6858        0.943369       44900225       
44        3.42132e-05    7.77573e-07    0.337597       4.49167        0              2.11936        0              -4.41794       1020261        27.5244        0.942744       45920486       
45        3.49908e-05    7.77573e-07    0.337086       4.34621        0              2.08476        0              -4.2764        1020261        27.3673        0.942125       46940747       
46        3.57684e-05    7.77573e-07    0.336583       4.20844        0              2.05145        0              -4.14225       1020261        27.2143        0.941512       47961008       
47        3.65459e-05    7.77573e-07    0.336088       4.07779        0              2.01935        0              -4.01497       1020261        27.0652        0.940906       48981269       
48        3.73235e-05    7.77573e-07    0.3356         3.95376        0              1.98841        0              -3.89408       1020261        26.9198        0.940306       50001530       
49        3.81011e-05    7.77573e-07    0.335118       3.83589        0              1.95854        0              -3.77913       1020261        26.778         0.939712       51021791       
50        3.88786e-05    7.77573e-07    0.334643       3.72376        0              1.9297         0              -3.66972       1020261        26.6395        0.939124       52042052       
51        3.96562e-05    7.77573e-07    0.334175       3.61694        0              1.90183        0              -3.56556       1020261        26.5044        0.938541       53062313       
52        4.04338e-05    7.77573e-07    0.333712       3.51532        0              1.87492        0              -3.46632       1020261        26.3723        0.937963       54082574       
53        4.12114e-05    7.77573e-07    0.333255       3.41834        0              1.84888        0              -3.37157       1020261        26.2432        0.937391       55102835       
54        4.19889e-05    7.77573e-07    0.332804       3.32573        0              1.82366        0              -3.28103       1020261        26.117         0.936824       56123096       
55        4.27665e-05    7.77573e-07    0.332358       3.23722        0              1.79923        0              -3.19447       1020261        25.9936        0.936261       57143357       
56        4.35441e-05    7.77573e-07    0.331918       3.15256        0              1.77554        0              -3.11164       1020261        25.8728        0.935704       58163618       
57        4.43217e-05    7.77573e-07    0.331483       3.07151        0              1.75257        0              -3.03233       1020261        25.7545        0.935152       59183879       
58        4.50992e-05    7.77573e-07    0.331053       2.99388        0              1.73028        0              -2.95632       1020261        25.6388        0.934604       60204140       
59        4.58768e-05    7.77573e-07    0.330628       2.91946        0              1.70864        0              -2.88344       1020261        25.5253        0.934061       61224401       
60        4.66544e-05    7.77573e-07    0.330207       2.84807        0              1.68762        0              -2.81349       1020261        25.4142        0.933522       62244662       
61        4.74319e-05    7.77573e-07    0.329791       2.77953        0              1.66719        0              -2.74632       1020261        25.3052        0.932988       63264923       
62        4.82095e-05    7.77573e-07    0.329379       2.7137         0              1.64733        0              -2.68178       1020261        25.1983        0.932457       64285184       
63        4.89871e-05    7.77573e-07    0.328972       2.65042        0              1.62801        0              -2.61973       1020261        25.0935        0.931931       65305445       
64        4.97647e-05    7.77573e-07    0.328569       2.58956        0              1.60921        0              -2.56002       1020261        24.9907        0.931409       66325706       
65        5.05422e-05    7.77573e-07    0.32817        2.53099        0              1.59091        0              -2.50255       1020261        24.8897        0.930891       67345967       
66        5.13198e-05    7.77573e-07    0.327774       2.47459        0              1.57308        0              -2.4472        1020261        24.7907        0.930377       68366228       
67        5.20974e-05    7.77573e-07    0.327383       2.42025        0              1.55572        0              -2.39385       1020261        24.6934        0.929867       69386489       
68        5.2875e-05     7.77573e-07    0.326995       2.36787        0              1.53879        0              -2.34241       1020261        24.5978        0.92936        70406750       
69        5.36525e-05    7.77573e-07    0.326611       2.31735        0              1.52229        0              -2.29279       1020261        24.5039        0.928857       71427011       
70        5.44301e-05    7.77573e-07    0.326231       2.2686         0              1.50619        0              -2.24489       1020261        24.4116        0.928357       72447272       
71        5.52077e-05    7.77573e-07    0.325853       2.22154        0              1.49048        0              -2.19863       1020261        24.3209        0.927861       73467533       
72        5.59853e-05    7.77573e-07    0.32548        2.17607        0              1.47515        0              -2.15394       1020261        24.2317        0.927368       74487794       
73        5.67628e-05    7.77573e-07    0.325109       2.13214        0              1.46019        0              -2.11074       1020261        24.1439        0.926879       75508055       
74        5.75404e-05    7.77573e-07    0.324742       2.08966        0              1.44557        0              -2.06897       1020261        24.0576        0.926392       76528316       
75        5.8318e-05     7.77573e-07    0.324378       2.04858        0              1.43129        0              -2.02856       1020261        23.9727        0.925909       77548577       
76        5.90955e-05    7.77573e-07    0.324017       2.00882        0              1.41733        0              -1.98944       1020261        23.8892        0.92543        78568838       
77        5.98731e-05    7.77573e-07    0.323659       1.97033        0              1.40368        0              -1.95156       1020261        23.8069        0.924953       79589099       
78        6.06507e-05    7.77573e-07    0.323303       1.93305        0              1.39034        0              -1.91487       1020261        23.726         0.924479       80609360       
79        6.14283e-05    7.77573e-07    0.322951       1.89694        0              1.37729        0              -1.87931       1020261        23.6462        0.924008       81629621       
80        6.22058e-05    7.77573e-07    0.322601       1.86193        0              1.36452        0              -1.84484       1020261        23.5677        0.92354        82649882       
81        6.29834e-05    7.77573e-07    0.322255       1.82798        0              1.35203        0              -1.81141       1020261        23.4903        0.923075       83670143       
82        6.3761e-05     7.77573e-07    0.32191        1.79506        0              1.3398         0              -1.77898       1020261        23.4141        0.922613       84690404       
83        6.45386e-05    7.77573e-07    0.321569       1.76311        0              1.32782        0              -1.7475        1020261        23.339         0.922153       85710665       
84        6.53161e-05    7.77573e-07    0.32123        1.73209        0              1.31609        0              -1.71694       1020261        23.265         0.921697       86730926       
85        6.60937e-05    7.77573e-07    0.320893       1.70198        0              1.3046         0              -1.68725       1020261        23.192         0.921242       87751187       
86        6.68713e-05    7.77573e-07    0.320559       1.67272        0              1.29334        0              -1.65842       1020261        23.1201        0.920791       88771448       
87        6.76488e-05    7.77573e-07    0.320227       1.6443         0              1.2823         0              -1.63039       1020261        23.0491        0.920342       89791709       
88        6.84264e-05    7.77573e-07    0.319898       1.61666        0              1.27148        0              -1.60315       1020261        22.9792        0.919895       90811970       
89        6.9204e-05     7.77573e-07    0.319571       1.5898         0              1.26087        0              -1.57665       1020261        22.9101        0.919451       91832231       
90        6.99816e-05    7.77573e-07    0.319246       1.56367        0              1.25047        0              -1.55088       1020261        22.842         0.91901        92852492       
91        7.07591e-05    7.77573e-07    0.318924       1.53825        0              1.24026        0              -1.5258        1020261        22.7749        0.918571       93872753       
92        7.15367e-05    7.77573e-07    0.318603       1.5135         0              1.23025        0              -1.50139       1020261        22.7086        0.918134       94893014       
93        7.23143e-05    7.77573e-07    0.318285       1.48942        0              1.22042        0              -1.47762       1020261        22.6431        0.917699       95913275       
94        7.30919e-05    7.77573e-07    0.317969       1.46597        0              1.21077        0              -1.45448       1020261        22.5785        0.917267       96933536       
95        7.38694e-05    7.77573e-07    0.317655       1.44312        0              1.2013         0              -1.43193       1020261        22.5147        0.916837       97953797       
96        7.4647e-05     7.77573e-07    0.317343       1.42086        0              1.192          0              -1.40996       1020261        22.4518        0.91641        98974058       
97        7.54246e-05    7.77573e-07    0.317032       1.39917        0              1.18287        0              -1.38854       1020261        22.3896        0.915984       99994319       
98        7.62021e-05    7.77573e-07    0.316724       1.37803        0              1.17389        0              -1.36766       1020261        22.3282        0.915561       101014580      
99        7.69797e-05    7.77573e-07    0.316418       1.35741        0              1.16508        0              -1.3473        1020261        22.2675        0.915139       102034841      
100       7.77573e-05    7.77573e-07    0.316114       1.3373         0              1.15642        0              -1.32743       1020261        22.2076        0.91472        103055102      
101       7.85349e-05    7.77573e-07    0.315811       1.31768        0              1.1479         0              -1.30806       1020261        22.1484        0.914303       104075363      
102       7.93124e-05    7.77573e-07    0.315511       1.29854        0              1.13953        0              -1.28914       1020261        22.0898        0.913888       105095624      
103       8.009e-05      7.77573e-07    0.315212       1.27985        0              1.13131        0              -1.27068       1020261        22.032         0.913475       106115885      
104       8.08676e-05    7.77573e-07    0.314914       1.26161        0              1.12321        0              -1.25266       1020261        21.9749        0.913063       107136146      
105       8.16452e-05    7.77573e-07    0.314619       1.2438         0              1.11526        0              -1.23506       1020261        21.9184        0.912654       108156407      
106       8.24227e-05    7.77573e-07    0.314325       1.2264         0              1.10743        0              -1.21786       1020261        21.8625        0.912247       109176668      
107       8.32003e-05    7.77573e-07    0.314033       1.20941        0              1.09973        0              -1.20106       1020261        21.8073        0.911841       110196929      
108       8.39779e-05    7.77573e-07    0.313743       1.1928         0              1.09215        0              -1.18465       1020261        21.7527        0.911438       111217190      
109       8.47554e-05    7.77573e-07    0.313454       1.17657        0              1.0847         0              -1.1686        1020261        21.6987        0.911036       112237451      
110       8.5533e-05     7.77573e-07    0.313167       1.16071        0              1.07736        0              -1.15291       1020261        21.6453        0.910636       113257712      
111       8.63106e-05    7.77573e-07    0.312881       1.14519        0              1.07014        0              -1.13757       1020261        21.5925        0.910238       114277973      
112       8.70882e-05    7.77573e-07    0.312597       1.13002        0              1.06303        0              -1.12257       1020261        21.5403        0.909841       115298234      
113       8.78657e-05    7.77573e-07    0.312315       1.11519        0              1.05602        0              -1.10789       1020261        21.4886        0.909447       116318495      
114       8.86433e-05    7.77573e-07    0.312034       1.10067        0              1.04913        0              -1.09353       1020261        21.4375        0.909054       117338756      
115       8.94209e-05    7.77573e-07    0.311754       1.08647        0              1.04234        0              -1.07948       1020261        21.3869        0.908663       118359017      
116       9.01985e-05    7.77573e-07    0.316027       1.12428        0.230434       1.03816        0              -1.03969       996661         21.3378        0.908273       119355678      
117       9.0976e-05     7.77573e-07    0.316289       1.0669         0.0838637      1.02971        0              -1.04799       994041         21.2884        0.907885       120349719      
118       9.17536e-05    7.77573e-07    0.315973       1.05493        0.0751402      1.02403        0              -1.04049       994025         21.2394        0.907498       121343744      
119       9.25312e-05    7.77573e-07    0.315674       1.04554        0.0999233      1.01732        0              -1.02204       993973         21.191         0.907113       122337717      
120       9.33088e-05    7.77573e-07    0.315371       1.02913        0.0848231      1.01055        0              -1.01338       993929         21.143         0.90673        123331646      
121       9.40863e-05    7.77573e-07    0.315068       1.01385        0.0125624      1.00683        0              -1.0039        993897         21.0952        0.906348       124325543      
122       9.48639e-05    7.77573e-07    0.314784       1.00126        0.0666927      0.998093       0              -0.984192      993817         21.0482        0.905968       125319360      
123       9.56415e-05    7.77573e-07    0.314499       0.984492       0.0229159      0.991983       0              -0.977704      993745         21.0016        0.905589       126313105      
124       9.6419e-05     7.77573e-07    0.314201       0.972157       0.0053969      0.985968       0              -0.966284      993713         20.9554        0.905212       127306818      
125       9.71966e-05    7.77573e-07    0.313906       0.960554       0.0025328      0.980076       0              -0.954847      993681         20.9096        0.904837       128300499      
126       9.79742e-05    7.77573e-07    0.313617       0.94931        0.0101931      0.974279       0              -0.943163      993633         20.8643        0.904463       129294132      
127       9.87518e-05    7.77573e-07    0.313335       0.938344       0.0160447      0.968566       0              -0.932394      993569         20.8194        0.90409        130287701      
128       9.95293e-05    7.77573e-07    0.313041       0.927234       0.00714236     0.962906       0              -0.921997      993545         20.7749        0.903719       131281246      
129       0.000100307    7.77573e-07    0.312752       0.916499       0.00366423     0.957334       0              -0.911207      993513         20.7309        0.903349       132274759      
130       0.000101084    7.77573e-07    0.312523       0.906579       0.0238245      0.951884       0              -0.900346      993313         20.6872        0.90298        133268072      
131       0.000101862    7.77573e-07    0.312287       0.895851       0.0116579      0.946433       0              -0.890186      993137         20.644         0.902613       134261209      
132       0.00010264     7.77573e-07    0.312014       0.885647       0.00571574     0.941074       0              -0.880608      993073         20.6012        0.902248       135254282      
133       0.000103417    7.77573e-07    0.311739       0.875711       0.00259758     0.935792       0              -0.870818      993017         20.5587        0.901883       136247299      
134       0.000104195    7.77573e-07    0.311469       0.866047       0.008148       0.930585       0              -0.861326      992953         20.5166        0.901521       137240252      
135       0.000104972    7.77573e-07    0.311217       0.856488       0.00735198     0.925442       0              -0.851678      992841         20.475         0.901159       138233093      
136       0.00010575     7.77573e-07    0.31096        0.847216       0.0123742      0.920371       0              -0.842316      992745         20.4336        0.900799       139225838      
137       0.000106527    7.77573e-07    0.310723       0.838712       0.0287655      0.915412       0              -0.832313      992593         20.3927        0.90044        140218431      
138       0.000107305    7.77573e-07    0.311187       0.829268       0.020227       0.910431       0              -0.823978      990437         20.3521        0.900082       141208868      
139       0.000108083    7.77573e-07    0.311825       0.820928       0.0304245      0.905583       0              -0.815056      987769         20.3119        0.899726       142196637      
140       0.00010886     7.77573e-07    0.311538       0.811286       0.00461191     0.900704       0              -0.806945      987745         20.272         0.89937        143184382      
141       0.000109638    7.77573e-07    0.311256       0.802819       0.0108653      0.895944       0              -0.798306      987713         20.2325        0.899016       144172095      
142       0.000110415    7.77573e-07    0.310987       0.794906       0.0245743      0.891275       0              -0.789361      987649         20.1933        0.898664       145159744      
143       0.000111193    7.77573e-07    0.31073        0.786134       0.0104018      0.88659        0              -0.781998      987553         20.1544        0.898312       146147297      
144       0.000111971    7.77573e-07    0.310443       0.778014       0.0107042      0.881994       0              -0.773802      987545         20.1159        0.897962       147134842      
145       0.000112748    7.77573e-07    0.31017        0.769929       0.00446519     0.877447       0              -0.765951      987505         20.0776        0.897613       148122347      
146       0.000113526    7.77573e-07    0.309912       0.762297       0.0152883      0.872979       0              -0.757985      987425         20.0397        0.897265       149109772      
147       0.000114303    7.77573e-07    0.309656       0.754463       0.0109221      0.868541       0              -0.750186      987345         20.0021        0.896918       150097117      
148       0.000115081    7.77573e-07    0.309392       0.746971       0.014572       0.864167       0              -0.742829      987289         19.9649        0.896573       151084406      
149       0.000115858    7.77573e-07    0.309164       0.741923       0.0406973      0.860245       0              -0.734729      987141         19.9279        0.896229       152071547      
150       0.000116636    7.77573e-07    0.308947       0.732253       0.0162408      0.855591       0              -0.72787       986957         19.8912        0.895885       153058504      
151       0.000117414    7.77573e-07    0.308685       0.72481        0.00695889     0.851335       0              -0.72115       986909         19.8548        0.895543       154045413      
152       0.000118191    7.77573e-07    0.308427       0.717726       0.00825916     0.847154       0              -0.714202      986853         19.8187        0.895202       155032266      
153       0.000118969    7.77573e-07    0.308166       0.710774       0.0101051      0.843023       0              -0.707135      986805         19.7829        0.894862       156019071      
154       0.000119746    7.77573e-07    0.307934       0.704067       0.0161709      0.838953       0              -0.700169      986685         19.7474        0.894524       157005756      
155       0.000120524    7.77573e-07    0.307673       0.69723        0.0136804      0.834904       0              -0.693646      986645         19.7121        0.894186       157992401      
156       0.000121301    7.77573e-07    0.307438       0.690503       0.0108549      0.830907       0              -0.686986      986541         19.6771        0.893849       158978942      
157       0.000122079    7.77573e-07    0.307223       0.684111       0.0165979      0.826975       0              -0.680199      986381         19.6424        0.893514       159965323      
158       0.000122857    7.77573e-07    0.30756        0.679875       0.0519452      0.823518       0              -0.671575      984777         19.608         0.893179       160950100      
159       0.000123634    7.77573e-07    0.308386       0.675022       0.0662116      0.820075       0              -0.663554      981893         19.5739        0.892846       161931993      
160       0.000124412    7.77573e-07    0.308176       0.665465       0.0232458      0.815494       0              -0.661141      981705         19.54          0.892513       162913698      
161       0.000125189    7.77573e-07    0.307927       0.65893        0.0134607      0.811646       0              -0.6557        981625         19.5063        0.892182       163895323      
162       0.000125967    7.77573e-07    0.307681       0.652743       0.00820029     0.807889       0              -0.649469      981537         19.4729        0.891852       164876860      
163       0.000126744    7.77573e-07    0.307437       0.647125       0.0200644      0.804209       0              -0.64348       981449         19.4397        0.891522       165858309      
164       0.000127522    7.77573e-07    0.307179       0.640915       0.00920358     0.800525       0              -0.637855      981401         19.4068        0.891194       166839710      
165       0.0001283      7.77573e-07    0.306912       0.635049       0.00319592     0.796894       0              -0.632169      981385         19.3741        0.890866       167821095      
166       0.000129077    7.77573e-07    0.306649       0.62948        0.0118958      0.793318       0              -0.626498      981361         19.3417        0.89054        168802456      
167       0.000129855    7.77573e-07    0.306399       0.623754       0.00583896     0.789763       0              -0.620779      981305         19.3094        0.890215       169783761      
168       0.000130632    7.77573e-07    0.306143       0.618198       0.00369998     0.786248       0              -0.615495      981265         19.2774        0.88989        170765026      
169       0.00013141     7.77573e-07    0.305898       0.612751       0.00459396     0.782773       0              -0.610016      981201         19.2457        0.889567       171746227      
170       0.000132187    7.77573e-07    0.305638       0.607374       0.00401348     0.779333       0              -0.604566      981177         19.2142        0.889244       172727404      
171       0.000132965    7.77573e-07    0.305402       0.60207        0.00283054     0.775927       0              -0.599438      981097         19.1829        0.888922       173708501      
172       0.000133743    7.77573e-07    0.305148       0.596849       0.00236008     0.772557       0              -0.594305      981065         19.1518        0.888602       174689566      
173       0.00013452     7.77573e-07    0.304901       0.591715       0.00398812     0.769222       0              -0.589144      981017         19.1209        0.888282       175670583      
174       0.000135298    7.77573e-07    0.304658       0.586733       0.0100696      0.765927       0              -0.583876      980961         19.0903        0.887963       176651544      
175       0.000136075    7.77573e-07    0.304411       0.581642       0.00324817     0.762649       0              -0.57919       980921         19.0598        0.887645       177632465      
176       0.000136853    7.77573e-07    0.304158       0.576728       0.00488764     0.759412       0              -0.574248      980897         19.0296        0.887328       178613362      
177       0.00013763     7.77573e-07    0.303911       0.571984       0.0115953      0.756217       0              -0.569331      980865         18.9996        0.887012       179594227      
178       0.000138408    7.77573e-07    0.30368        0.567083       0.00506868     0.753035       0              -0.564599      980785         18.9697        0.886696       180575012      
179       0.000139186    7.77573e-07    0.303443       0.562352       0.00441739     0.749891       0              -0.559978      980729         18.9401        0.886382       181555741      
180       0.000139963    7.77573e-07    0.303215       0.557689       0.00390319     0.746777       0              -0.555268      980649         18.9107        0.886069       182536390      
181       0.000140741    7.77573e-07    0.302965       0.553105       0.00504371     0.743695       0              -0.550787      980633         18.8815        0.885756       183517023      
182       0.000141518    7.77573e-07    0.302718       0.548756       0.0142454      0.740658       0              -0.546159      980609         18.8524        0.885444       184497632      
183       0.000142296    7.77573e-07    0.302487       0.544231       0.012118       0.737631       0              -0.541749      980545         18.8236        0.885133       185478177      
184       0.000143073    7.77573e-07    0.302258       0.539801       0.0112726      0.734634       0              -0.537471      980473         18.795         0.884823       186458650      
185       0.000143851    7.77573e-07    0.302022       0.535344       0.00386076     0.731664       0              -0.533086      980433         18.7665        0.884514       187439083      
186       0.000144629    7.77573e-07    0.301849       0.531275       0.01552        0.728741       0              -0.528592      980209         18.7382        0.884205       188419292      
187       0.000145406    7.77573e-07    0.301737       0.527334       0.0229264      0.725857       0              -0.524029      979809         18.7102        0.883897       189399101      
188       0.000146184    7.77573e-07    0.301704       0.522854       0.0150777      0.722952       0              -0.519576      979169         18.6822        0.883591       190378270      
189       0.000146961    7.77573e-07    0.302738       0.518829       0.0181435      0.720113       0              -0.512579      975221         18.6545        0.883285       191353491      
190       0.000147739    7.77573e-07    0.302554       0.514457       0.00528879     0.71724        0              -0.512387      975017         18.627         0.882979       192328508      
191       0.000148516    7.77573e-07    0.302344       0.513715       0.0522288      0.714636       0              -0.50746       974893         18.5996        0.882675       193303401      
192       0.000149294    7.77573e-07    0.302212       0.506702       0.0138139      0.711714       0              -0.504312      974565         18.5724        0.882371       194277966      
193       0.000150072    7.77573e-07    0.301989       0.502733       0.0125073      0.708939       0              -0.500486      974485         18.5454        0.882068       195252451      
194       0.000150849    7.77573e-07    0.301765       0.4988         0.0102553      0.706191       0              -0.496718      974405         18.5185        0.881766       196226856      
195       0.000151627    7.77573e-07    0.301533       0.494926       0.00664109     0.703482       0              -0.492905      974357         18.4918        0.881465       197201213      
196       0.000152404    7.77573e-07    0.301306       0.491114       0.00301753     0.70079        0              -0.489197      974293         18.4653        0.881164       198175506      
197       0.000153182    7.77573e-07    0.30107        0.487401       0.00323712     0.698135       0              -0.485535      974261         18.4389        0.880864       199149767      
198       0.000153959    7.77573e-07    0.300875       0.483886       0.0130094      0.695511       0              -0.481773      974117         18.4127        0.880565       200123884      
199       0.000154737    7.77573e-07    0.300685       0.480212       0.0107974      0.6929         0              -0.478188      973965         18.3866        0.880267       201097849      
200       0.000155515    7.77573e-07    0.30053        0.476541       0.00588269     0.690297       0              -0.474665      973721         18.3607        0.87997        202071570      
201       0.000156292    7.77573e-07    0.300832       0.473107       0.0115275      0.687736       0              -0.471085      972253         18.335         0.879673       203043823      
202       0.00015707     7.77573e-07    0.301555       0.469719       0.0151974      0.6852         0              -0.467514      969653         18.3094        0.879377       204013476      
203       0.000157847    7.77573e-07    0.301405       0.469344       0.0483576      0.68327        0              -0.466081      969389         18.284         0.879081       204982865      
204       0.000158625    7.77573e-07    0.301175       0.463659       0.00541395     0.680908       0              -0.46131       969341         18.2587        0.878786       205952206      
205       0.000159402    7.77573e-07    0.300935       0.459437       0.00410834     0.677808       0              -0.457644      969317         18.2335        0.878493       206921523      
206       0.00016018     7.77573e-07    0.300698       0.462972       0.0743274      0.675887       0              -0.453686      969285         18.2087        0.878199       207890808      
207       0.000160958    7.77573e-07    0.300474       0.453754       0.00837156     0.673564       0              -0.451403      969221         18.1838        0.877907       208860029      
208       0.000161735    7.77573e-07    0.300248       0.450365       0.0249141      0.670583       0              -0.448354      969165         18.1591        0.877615       209829194      
209       0.000162513    7.77573e-07    0.300024       0.44714        0.00557416     0.668665       0              -0.444972      969109         18.1345        0.877324       210798303      
210       0.00016329     7.77573e-07    0.299809       0.444061       0.0268453      0.665803       0              -0.441767      969029         18.1102        0.877033       211767332      
211       0.000164068    7.77573e-07    0.299584       0.440791       0.00467752     0.663907       0              -0.438693      968981         18.0858        0.876743       212736313      
212       0.000164845    7.77573e-07    0.299365       0.437677       0.0241085      0.661086       0              -0.435698      968917         18.0617        0.876454       213705230      
213       0.000165623    7.77573e-07    0.299164       0.434634       0.00688729     0.659238       0              -0.432536      968813         18.0377        0.876166       214674043      
214       0.000166401    7.77573e-07    0.298975       0.431674       0.0260456      0.656467       0              -0.429547      968677         18.0139        0.875878       215642720      
215       0.000167178    7.77573e-07    0.298821       0.428047       0.0171698      0.654069       0              -0.426058      968453         17.9901        0.875591       216611173      
216       0.000167956    7.77573e-07    0.298635       0.424948       0.0122219      0.651785       0              -0.423159      968317         17.9665        0.875305       217579490      
217       0.000168733    7.77573e-07    0.298443       0.422106       0.0150622      0.649545       0              -0.420228      968197         17.9431        0.875019       218547687      
218       0.000169511    7.77573e-07    0.298246       0.419099       0.0105099      0.647306       0              -0.417455      968093         17.9197        0.874734       219515780      
219       0.000170288    7.77573e-07    0.298059       0.416353       0.0148697      0.645111       0              -0.41451       967965         17.8965        0.874449       220483745      
220       0.000171066    7.77573e-07    0.298419       0.414487       0.0359933      0.643194       0              -0.410625      966497         17.8735        0.874165       221450242      
221       0.000171844    7.77573e-07    0.298333       0.410821       0.0172498      0.640812       0              -0.408853      966125         17.8505        0.873882       222416367      
222       0.000172621    7.77573e-07    0.299038       0.409545       0.0444052      0.639062       0              -0.404431      963801         17.8277        0.8736         223380168      
223       0.000173399    7.77573e-07    0.298805       0.405259       0.0129542      0.636482       0              -0.403573      963785         17.805         0.873318       224343953      
224       0.000174176    7.77573e-07    0.298574       0.402374       0.00361856     0.63432        0              -0.401006      963753         17.7824        0.873036       225307706      
225       0.000174954    7.77573e-07    0.298347       0.399689       0.00170741     0.632208       0              -0.398422      963721         17.76          0.872756       226271427      
226       0.000175731    7.77573e-07    0.298117       0.397095       0.00698858     0.63012        0              -0.395693      963697         17.7376        0.872476       227235124      
227       0.000176509    7.77573e-07    0.297898       0.394435       0.00171421     0.628039       0              -0.393135      963649         17.7154        0.872196       228198773      
228       0.000177287    7.77573e-07    0.297679       0.391852       0.00206426     0.625978       0              -0.390564      963601         17.6933        0.871917       229162374      
229       0.000178064    7.77573e-07    0.297464       0.389297       0.0022753      0.623933       0              -0.388021      963545         17.6713        0.871639       230125919      
230       0.000178842    7.77573e-07    0.297235       0.386767       0.0016345      0.621904       0              -0.385509      963529         17.6494        0.871362       231089448      
231       0.000179619    7.77573e-07    0.297021       0.384346       0.00894126     0.6199         0              -0.382954      963473         17.6277        0.871085       232052921      
232       0.000180397    7.77573e-07    0.446391       0.454425       0.271134       0.622028       0              -0.351138      831205         17.6077        0.870808       232884126      
233       0.000181174    7.77573e-07    0.296589       0.431333       0              0.65676        0              -0.386421      963377         17.5845        0.870531       233847503      
234       0.000181952    7.77573e-07    0.29636        0.378373       0.00101905     0.61512        0              -0.376141      963369         17.563         0.870256       234810872      
235       0.00018273     7.77573e-07    0.296151       0.374678       0.00300171     0.612103       0              -0.373389      963313         17.5416        0.869981       235774185      
236       0.000183507    7.77573e-07    0.295932       0.372187       0.00275484     0.610066       0              -0.370983      963281         17.5204        0.869707       236737466      
237       0.000184285    7.77573e-07    0.295729       0.369865       0.00716343     0.608128       0              -0.368599      963209         17.4993        0.869434       237700675      
238       0.000185062    7.77573e-07    0.295516       0.367493       0.0027707      0.606207       0              -0.366326      963169         17.4783        0.869161       238663844      
239       0.00018584     7.77573e-07    0.295296       0.365186       0.000479679    0.604306       0              -0.364047      963145         17.4575        0.868889       239626989      
240       0.000186618    7.77573e-07    0.295077       0.362982       0.00823538     0.60243        0              -0.361729      963121         17.4367        0.868617       240590110      
241       0.000187395    7.77573e-07    0.294856       0.360669       0.00230044     0.600554       0              -0.359543      963105         17.416         0.868346       241553215      
242       0.000188173    7.77573e-07    0.294638       0.358624       0.0133608      0.598713       0              -0.357226      963081         17.3954        0.868075       242516296      
243       0.00018895     7.77573e-07    0.294422       0.356282       0.0066901      0.59686        0              -0.355104      963057         17.375         0.867805       243479353      
244       0.000189728    7.77573e-07    0.294209       0.354106       0.00700293     0.595032       0              -0.352901      963025         17.3546        0.867535       244442378      
245       0.000190505    7.77573e-07    0.294003       0.35197        0.00837745     0.593215       0              -0.350765      962977         17.3343        0.867266       245405355      
246       0.000191283    7.77573e-07    0.293804       0.349838       0.00871887     0.591414       0              -0.348633      962913         17.3142        0.866998       246368268      
247       0.000192061    7.77573e-07    0.293609       0.347652       0.00271596     0.589615       0              -0.346589      962841         17.2941        0.86673        247331109      
248       0.000192838    7.77573e-07    0.293414       0.345802       0.0155244      0.587861       0              -0.344361      962769         17.2741        0.866462       248293878      
249       0.000193616    7.77573e-07    0.29326        0.34358        0.00985627     0.586084       0              -0.342337      962593         17.2542        0.866195       249256471      
250       0.000194393    7.77573e-07    0.293042       0.34143        0.00175697     0.584318       0              -0.340406      962585         17.2344        0.865929       250219056      
251       0.000195171    7.77573e-07    0.292825       0.339395       0.000403187    0.582576       0              -0.338387      962577         17.2148        0.865663       251181633      
252       0.000195948    7.77573e-07    0.292637       0.337403       0.00457955     0.580849       0              -0.336364      962497         17.1952        0.865398       252144130      
253       0.000196726    7.77573e-07    0.292436       0.33547        0.00882119     0.579138       0              -0.334336      962449         17.1757        0.865133       253106579      
254       0.000197504    7.77573e-07    0.292242       0.333496       0.00870664     0.577433       0              -0.332375      962385         17.1563        0.864869       254068964      
255       0.000198281    7.77573e-07    0.292046       0.331501       0.00588988     0.575734       0              -0.330507      962329         17.1369        0.864605       255031293      
256       0.000199059    7.77573e-07    0.291856       0.329554       0.00476794     0.574051       0              -0.328583      962257         17.1177        0.864342       255993550      
257       0.000199836    7.77573e-07    0.291646       0.327618       0.00165122     0.572377       0              -0.326663      962241         17.0986        0.864079       256955791      
258       0.000200614    7.77573e-07    0.291445       0.325787       0.00818025     0.570725       0              -0.324721      962201         17.0795        0.863817       257917992      
259       0.000201391    7.77573e-07    0.291242       0.323843       0.00195889     0.56907        0              -0.322904      962169         17.0606        0.863555       258880161      
260       0.000202169    7.77573e-07    0.291046       0.322043       0.00794546     0.567439       0              -0.321002      962121         17.0417        0.863294       259842282      
261       0.000202947    7.77573e-07    0.29086        0.320149       0.00363483     0.565807       0              -0.319208      962049         17.0229        0.863034       260804331      
262       0.000203724    7.77573e-07    0.290677       0.318319       0.00303587     0.564191       0              -0.317395      961969         17.0042        0.862773       261766300      
263       0.000204502    7.77573e-07    0.2905         0.31737        0.0253071      0.5627         0              -0.314974      961877         16.9856        0.862514       262728177      
264       0.000205279    7.77573e-07    0.290307       0.317117       0.0438694      0.561206       0              -0.312693      961825         16.9672        0.862254       263690002      
265       0.000206057    7.77573e-07    0.290148       0.313638       0.00837929     0.559979       0              -0.312236      961689         16.9487        0.861996       264651691      
266       0.000206834    7.77573e-07    0.289986       0.311816       0.0229938      0.557891       0              -0.30965       961561         16.9304        0.861737       265613252      
267       0.000207612    7.77573e-07    0.289798       0.31002        0.00350882     0.556785       0              -0.308776      961505         16.9121        0.86148        266574757      
268       0.00020839     7.77573e-07    0.289614       0.308336       0.0228841      0.554763       0              -0.306184      961433         16.8939        0.861222       267536190      
269       0.000209167    7.77573e-07    0.289427       0.306033       0.00268303     0.553197       0              -0.305165      961377         16.8758        0.860966       268497567      
270       0.000209945    7.77574e-07    0.289244       0.304329       0.00221626     0.551657       0              -0.303452      961305         16.8578        0.860709       269458872      
271       0.000210722    7.77575e-07    0.289049       0.302704       0.00729485     0.550142       0              -0.301767      961265         16.8398        0.860453       270420137      
272       0.0002115      7.77576e-07    0.288855       0.300987       0.00192439     0.548619       0              -0.300129      961225         16.8219        0.860198       271381362      
273       0.000212277    7.77577e-07    0.288692       0.299414       0.00873112     0.547126       0              -0.298503      961105         16.8041        0.859943       272342467      
274       0.000213055    7.77578e-07    0.288494       0.297709       0.00242063     0.545623       0              -0.296887      961081         16.7864        0.859689       273303548      
275       0.000213833    7.77579e-07    0.288312       0.296153       0.00811483     0.544146       0              -0.295226      961017         16.7688        0.859435       274264565      
276       0.00021461     7.7758e-07     0.288136       0.294551       0.00813662     0.542672       0              -0.293664      960937         16.7512        0.859181       275225502      
277       0.000215388    7.77581e-07    0.287958       0.295521       0.0468356      0.541376       0              -0.29125       960865         16.7338        0.858928       276186367      
278       0.000216165    7.77582e-07    0.287765       0.292348       0.00131423     0.54069        0              -0.290899      960833         16.7163        0.858675       277147200      
279       0.000216943    7.77583e-07    0.287594       0.290853       0.0304093      0.538372       0              -0.287874      960745         16.6991        0.858423       278107945      
280       0.00021772     7.77584e-07    0.287393       0.289163       0.00135843     0.537737       0              -0.287792      960737         16.6818        0.858171       279068682      
281       0.000218498    7.77584e-07    0.287219       0.287603       0.0276434      0.535472       0              -0.284958      960657         16.6646        0.85792        280029339      
282       0.000219276    7.77585e-07    0.287047       0.285219       0.00605977     0.534028       0              -0.28439       960577         16.6475        0.857669       280989916      
283       0.000220053    7.77586e-07    0.28688        0.283777       0.0102308      0.53262        0              -0.282834      960480         16.6305        0.857419       281950396      
284       0.000220831    7.77587e-07    0.286762       0.28224        0.00784242     0.531212       0              -0.281378      960261         16.6135        0.857169       282910657      
285       0.000221608    7.77588e-07    0.286639       0.280767       0.00827959     0.529817       0              -0.27988       960053         16.5966        0.856919       283870710      
286       0.000222386    7.77589e-07    0.286537       0.279241       0.00341435     0.528423       0              -0.278489      959789         16.5798        0.85667        284830499      
287       0.000223164    7.7759e-07     0.287651       0.27794        0.0125181      0.527058       0              -0.276896      956313         16.563         0.856422       285786812      
288       0.000223941    7.77591e-07    0.287637       0.276707       0.0191243      0.525729       0              -0.275315      955813         16.5464        0.856173       286742625      
289       0.000224719    7.77592e-07    0.287441       0.274978       0.00806602     0.524328       0              -0.274144      955789         16.5297        0.855926       287698414      
290       0.000225496    7.77593e-07    0.287268       0.273501       0.0029321      0.522966       0              -0.27283       955709         16.5132        0.855678       288654123      
291       0.000226274    7.77594e-07    0.287074       0.27209        0.00168638     0.52162        0              -0.271387      955685         16.4967        0.855431       289609808      
292       0.000227052    7.77595e-07    0.286928       0.270784       0.00935909     0.520296       0              -0.269924      955541         16.4803        0.855185       290565349      
293       0.000227829    7.77596e-07    0.286737       0.269329       0.00371644     0.518958       0              -0.268611      955509         16.464         0.854938       291520858      
294       0.000228607    7.77597e-07    0.286611       0.268089       0.0119375      0.517658       0              -0.267139      955317         16.4477        0.854693       292476175      
295       0.000229384    7.77598e-07    0.286428       0.26661        0.0044105      0.516327       0              -0.26595       955269         16.4315        0.854447       293431444      
296       0.000230162    7.77599e-07    0.286245       0.265262       0.00427927     0.515021       0              -0.264539      955221         16.4154        0.854203       294386665      
297       0.00023094     7.776e-07      0.286076       0.263942       0.00568332     0.513725       0              -0.263245      955141         16.3993        0.853958       295341806      
298       0.000231717    7.77601e-07    0.285889       0.262591       0.00239758     0.512432       0              -0.261923      955108         16.3833        0.853714       296296914      
299       0.000232495    7.77602e-07    0.285723       0.261306       0.00569373     0.511154       0              -0.260592      955021         16.3673        0.85347        297251935      
300       0.000233272    7.77603e-07    0.285549       0.259986       0.00379561     0.509877       0              -0.259311      954957         16.3514        0.853227       298206892      
301       0.00023405     7.77604e-07    0.285388       0.25874        0.00759592     0.508616       0              -0.257987      954861         16.3356        0.852984       299161753      
302       0.000234828    7.77605e-07    0.285208       0.25744        0.00613275     0.507353       0              -0.256731      954813         16.3199        0.852742       300116566      
303       0.000235605    7.77606e-07    0.285045       0.256215       0.00903731     0.506106       0              -0.255458      954725         16.3042        0.8525         301071291      
304       0.000236383    7.77607e-07    0.284889       0.254917       0.00653613     0.504857       0              -0.254208      954621         16.2885        0.852258       302025912      
305       0.00023716     7.77608e-07    0.284727       0.253647       0.00470966     0.503615       0              -0.252982      954533         16.273         0.852017       302980445      
306       0.000237938    7.77609e-07    0.284558       0.252444       0.00757549     0.502389       0              -0.251719      954461         16.2575        0.851776       303934906      
307       0.000238716    7.77609e-07    0.28441        0.251193       0.00600127     0.501164       0              -0.250511      954341         16.242         0.851535       304889247      
308       0.000239493    7.7761e-07     0.284279       0.250048       0.0104133      0.499959       0              -0.249234      954181         16.2266        0.851295       305843428      
309       0.000240271    7.77611e-07    0.284213       0.248837       0.0107441      0.498762       0              -0.248014      953860         16.2113        0.851056       306797288      
310       0.000241048    7.77612e-07    0.284541       0.248008       0.0229998      0.497694       0              -0.246405      952573         16.196         0.850816       307749861      
311       0.000241826    7.77613e-07    0.28523        0.247159       0.0300676      0.496626       0              -0.244827      950393         16.1808        0.850577       308700254      
312       0.000242604    7.77614e-07    0.285041       0.245182       0.00137216     0.495157       0              -0.244587      950369         16.1657        0.850339       309650623      
313       0.000243381    7.77615e-07    0.284868       0.244016       0.00377736     0.493968       0              -0.243407      950305         16.1506        0.850101       310600928      
314       0.000244159    7.77616e-07    0.284711       0.242887       0.00684748     0.492794       0              -0.242294      950201         16.1356        0.849863       311551129      
315       0.000244936    7.77617e-07    0.284589       0.241768       0.0088764      0.491628       0              -0.241031      950009         16.1206        0.849625       312501138      
316       0.000245714    7.77618e-07    0.284395       0.240561       0.00403304     0.490455       0              -0.239962      950001         16.1057        0.849388       313451139      
317       0.000246492    7.77619e-07    0.284208       0.239426       0.00406609     0.489297       0              -0.238831      949977         16.0908        0.849152       314401116      
318       0.000247269    7.7762e-07     0.284021       0.238286       0.00151973     0.488143       0              -0.237715      949953         16.076         0.848915       315351069      
319       0.000248047    7.77621e-07    0.283835       0.237174       0.0025465      0.486999       0              -0.236607      949929         16.0612        0.848679       316300998      
320       0.000248825    7.77622e-07    0.283643       0.236059       5.2447e-06     0.485859       0              -0.235509      949921         16.0465        0.848444       317250919      
321       0.000249602    7.77623e-07    0.283473       0.235072       0.0104332      0.484742       0              -0.234322      949857         16.0319        0.848209       318200776      
322       0.00025038     1.09973e-06    0.220158       0.373701       0.210178       0.577621       0              -0.306134      804281         16.0124        0.847875       319005057      
323       0.00025148     1.09973e-06    0.224521       0.335566       0.0799898      0.57363        0              -0.327521      798761         15.992         0.847543       319803818      
324       0.000252579    1.09973e-06    0.224677       0.326599       0.0110625      0.571414       0              -0.325283      798145         15.9716        0.847212       320601963      
325       0.000253679    1.09973e-06    0.22544        0.324645       0.0185702      0.5696         0              -0.322909      796844         15.9513        0.846881       321398807      
326       0.000254779    1.09973e-06    0.226951       0.322716       0.0232705      0.567817       0              -0.320632      794698         15.9312        0.846551       322193505      
327       0.000255878    1.09973e-06    0.226682       0.320189       0.00426725     0.565839       0              -0.319129      794565         15.9111        0.846221       322988070      
328       0.000256978    1.09973e-06    0.226726       0.319047       0.0272756      0.564149       0              -0.315117      794069         15.8911        0.845892       323782139      
329       0.000258078    1.09974e-06    0.227114       0.316229       0.0107356      0.562254       0              -0.315         793197         15.8712        0.845564       324575336      
330       0.000259178    1.09974e-06    0.226849       0.314107       0.0014405      0.560451       0              -0.313113      793065         15.8514        0.845237       325368401      
331       0.000260277    1.09974e-06    0.226644       0.312151       0.00514695     0.558684       0              -0.311119      792862         15.8317        0.84491        326161263      
332       0.000261377    1.09974e-06    0.226421       0.310186       0.00461958     0.556928       0              -0.309175      792685         15.8121        0.844584       326953948      
333       0.000262477    1.09974e-06    0.226225       0.308296       0.00831736     0.55519        0              -0.307204      792477         15.7926        0.844259       327746425      
334       0.000263577    1.09974e-06    0.226968       0.306415       0.0101986      0.553464       0              -0.305264      791213         15.7732        0.843934       328537638      
335       0.000264676    1.09974e-06    0.228466       0.304478       0.00799084     0.551742       0              -0.303407      789101         15.754         0.84361        329326739      
336       0.000265776    1.09975e-06    0.228174       0.304221       0.0395397      0.550234       0              -0.300772      788997         15.7348        0.843287       330115736      
337       0.000266876    1.09975e-06    0.227854       0.300714       0.00186838     0.548372       0              -0.299771      788933         15.7157        0.842964       330904669      
338       0.000267976    1.09975e-06    0.22757        0.298859       0.00338292     0.546671       0              -0.297923      788829         15.6967        0.842643       331693498      
339       0.000269075    1.09975e-06    0.22728        0.297056       0.00588133     0.545001       0              -0.296086      788733         15.6777        0.842321       332482231      
340       0.000270175    1.09975e-06    0.227048       0.295244       0.00532881     0.543342       0              -0.294296      788573         15.6589        0.842001       333270804      
341       0.000271275    1.09975e-06    0.226911       0.293463       0.00592525     0.541701       0              -0.292511      788309         15.6402        0.841681       334059113      
342       0.000272375    1.09975e-06    0.226672       0.292482       0.0243057      0.540236       0              -0.292378      788157         15.6215        0.841361       334847270      
343       0.000273474    1.09975e-06    0.226447       0.290284       0.00609227     0.538751       0              -0.28912       787997         15.603         0.841043       335635267      
344       0.000274574    1.09976e-06    0.226275       0.288574       0.0172872      0.536906       0              -0.288158      787772         15.5845        0.840724       336423039      
345       0.000275674    1.09976e-06    0.226209       0.286833       0.00758468     0.535535       0              -0.285661      787435         15.5661        0.840407       337210474      
346       0.000276774    1.09976e-06    0.226876       0.285308       0.021775       0.533773       0              -0.284537      786269         15.5478        0.84009        337996743      
347       0.000277873    1.09976e-06    0.228143       0.283461       0.0203307      0.532186       0              -0.281825      784429         15.5296        0.839774       338781172      
348       0.000278973    1.09976e-06    0.227797       0.281451       0.00485205     0.530501       0              -0.28058       784405         15.5115        0.839458       339565577      
349       0.000280073    1.09976e-06    0.227481       0.279791       0.00398128     0.52894        0              -0.278944      784349         15.4935        0.839143       340349926      
350       0.000281173    1.09976e-06    0.227186       0.278143       0.000966106    0.527392       0              -0.277321      784269         15.4755        0.838829       341134195      
351       0.000282272    1.09977e-06    0.226937       0.276546       0.00458041     0.525859       0              -0.275705      784141         15.4577        0.838515       341918336      
352       0.000283372    1.09977e-06    0.226625       0.274927       0.00189451     0.524332       0              -0.274128      784085         15.4399        0.838202       342702421      
353       0.000284472    1.09977e-06    0.226336       0.273362       0.0050691      0.52282        0              -0.272529      784005         15.4222        0.83789        343486426      
354       0.000285572    1.09977e-06    0.226048       0.271779       0.00355954     0.521314       0              -0.270977      783925         15.4045        0.837578       344270351      
355       0.000286671    1.09977e-06    0.22576        0.270232       0.00461587     0.519821       0              -0.26941       783844         15.387         0.837266       345054195      
356       0.000287771    1.09977e-06    0.22549        0.269028       0.0178024      0.518369       0              -0.267907      783745         15.3695        0.836956       345837940      
357       0.000288871    1.09977e-06    0.225212       0.267194       0.00669302     0.51687        0              -0.26635       783657         15.3522        0.836645       346621597      
358       0.000289971    1.09977e-06    0.224879       0.265648       0.00376492     0.515399       0              -0.264872      783633         15.3349        0.836336       347405230      
359       0.000291071    1.09978e-06    0.224535       0.264137       0.00145441     0.513941       0              -0.263392      783625         15.3176        0.836027       348188855      
360       0.00029217     1.09978e-06    0.224236       0.262718       0.00816313     0.512505       0              -0.261856      783565         15.3005        0.835718       348972420      
361       0.00029327     1.09978e-06    0.22399        0.261246       0.00799916     0.511069       0              -0.260395      783445         15.2834        0.835411       349755865      
362       0.00029437     1.09978e-06    0.22375        0.259732       0.00245109     0.509634       0              -0.258999      783321         15.2664        0.835103       350539186      
363       0.00029547     1.09978e-06    0.223438       0.258285       0.00150192     0.508215       0              -0.257566      783281         15.2495        0.834797       351322467      
364       0.000296569    1.09978e-06    0.223134       0.256859       0.0023461      0.506807       0              -0.256141      783233         15.2327        0.83449        352105700      
365       0.000297669    1.09978e-06    0.222882       0.256912       0.0362099      0.505504       0              -0.25405       783121         15.2159        0.834185       352888821      
366       0.000298769    1.09979e-06    0.222612       0.254758       0.00598791     0.504705       0              -0.253511      783041         15.1992        0.83388        353671862      
367       0.000299869    1.09979e-06    0.222357       0.253319       0.0244331      0.502673       0              -0.251253      782937         15.1826        0.833575       354454799      
368       0.000300969    1.09979e-06    0.222146       0.251945       0.00427548     0.501926       0              -0.250767      782793         15.166         0.833271       355237592      
369       0.000302068    1.09979e-06    0.221873       0.250552       0.0239695      0.499931       0              -0.248538      782709         15.1496        0.832968       356020301      
370       0.000303168    1.09979e-06    0.221596       0.248876       0.000796128    0.498874       0              -0.247979      782641         15.1331        0.832665       356802942      
371       0.000304268    1.09979e-06    0.221347       0.247534       0.0169346      0.497217       0              -0.246208      782537         15.1168        0.832363       357585479      
372       0.000305368    1.09979e-06    0.221136       0.24589        0.00231987     0.495868       0              -0.245221      782393         15.1005        0.832061       358367872      
373       0.000306468    1.0998e-06     0.220918       0.244587       0.00458508     0.49454        0              -0.243894      782257         15.0843        0.83176        359150129      
374       0.000307567    1.0998e-06     0.220639       0.243286       0.00498586     0.493218       0              -0.242591      782193         15.0682        0.831459       359932322      
375       0.000308667    1.0998e-06     0.220382       0.241988       0.00460521     0.491905       0              -0.241306      782105         15.0521        0.831159       360714427      
376       0.000309767    1.0998e-06     0.220113       0.240709       0.00499233     0.4906         0              -0.240026      782033         15.0362        0.830859       361496460      
377       0.000310867    1.0998e-06     0.219921       0.239431       0.00415785     0.489302       0              -0.238767      781872         15.0202        0.83056        362278332      
378       0.000311967    1.0998e-06     0.219769       0.238229       0.00868654     0.488021       0              -0.237459      781665         15.0044        0.830262       363059997      
379       0.000313066    1.0998e-06     0.219564       0.236927       0.00470109     0.486732       0              -0.236266      781521         14.9886        0.829963       363841518      
380       0.000314166    1.0998e-06     0.219346       0.235704       0.00614687     0.48546        0              -0.235019      781393         14.9729        0.829666       364622911      
381       0.000315266    1.09981e-06    0.219136       0.234447       0.00284911     0.484191       0              -0.233823      781258         14.9572        0.829369       365404169      
382       0.000316366    1.09981e-06    0.21896        0.233243       0.00455258     0.482934       0              -0.2326        781085         14.9416        0.829072       366185254      
383       0.000317466    1.09981e-06    0.218769       0.232028       0.0034867      0.481683       0              -0.231398      780929         14.9261        0.828776       366966183      
384       0.000318565    1.09981e-06    0.219396       0.230861       0.00629586     0.480442       0              -0.230191      779822         14.9106        0.828481       367746005      
385       0.000319665    1.09981e-06    0.220712       0.229682       0.00672774     0.479208       0              -0.229001      777913         14.8952        0.828186       368523918      
386       0.000320765    1.09981e-06    0.220661       0.229034       0.0203833      0.478114       0              -0.229177      777585         14.8799        0.827891       369301503      
387       0.000321865    1.09981e-06    0.220488       0.227605       0.00883783     0.477006       0              -0.226711      777409         14.8646        0.827598       370078912      
388       0.000322965    1.09982e-06    0.220284       0.22684        0.0226458      0.475683       0              -0.225035      777265         14.8494        0.827304       370856177      
389       0.000324064    1.09982e-06    0.220047       0.225259       0.00632931     0.474576       0              -0.224464      777169         14.8342        0.827011       371633346      
390       0.000325164    1.09982e-06    0.219797       0.224076       0.0123711      0.473188       0              -0.224033      777081         14.8191        0.826719       372410427      
391       0.000326264    1.09982e-06    0.219572       0.222746       0.00346809     0.471949       0              -0.222163      776969         14.8041        0.826427       373187396      
392       0.000327364    1.09982e-06    0.219366       0.221625       0.00314014     0.470762       0              -0.221052      776833         14.7891        0.826135       373964229      
393       0.000328464    1.55538e-06    0.269345       0.323288       0.106855       0.559383       0              -0.305029      469825         14.7684        0.825725       374434054      
394       0.000330019    1.55539e-06    0.26901        0.309614       0.00106569     0.556428       0              -0.308367      469841         14.7474        0.825316       374903895      
395       0.000331575    1.55539e-06    0.268844       0.30765        0.0182811      0.554346       0              -0.305794      469633         14.7266        0.824908       375373528      
396       0.00033313     1.55539e-06    0.271486       0.30583        0.027082       0.552436       0              -0.303408      465857         14.7059        0.824501       375839385      
397       0.000334685    1.55539e-06    0.271253       0.303036       0.00897186     0.550426       0              -0.301825      465729         14.6853        0.824095       376305114      
398       0.000336241    1.55539e-06    0.270933       0.30086        0.00223459     0.548503       0              -0.299811      465713         14.6648        0.823689       376770827      
399       0.000337796    1.5554e-06     0.270615       0.298783       0.00113287     0.546609       0              -0.297754      465697         14.6444        0.823285       377236524      
400       0.000339351    1.5554e-06     0.270298       0.29674        0.00269465     0.544733       0              -0.295712      465681         14.6242        0.822881       377702205      
401       0.000340907    1.5554e-06     0.269982       0.29471        0.0014376      0.542871       0              -0.293704      465665         14.604         0.822479       378167870      
402       0.000342462    1.5554e-06     0.269668       0.292711       0.00217082     0.541024       0              -0.291711      465649         14.584         0.822077       378633519      
403       0.000344018    1.5554e-06     0.26938        0.290752       0.00499934     0.539195       0              -0.289723      465601         14.564         0.821676       379099120      
404       0.000345573    1.5554e-06     0.269094       0.288789       0.00427034     0.537377       0              -0.287783      465553         14.5442        0.821277       379564673      
405       0.000347128    1.55541e-06    0.268788       0.286838       0.00147959     0.535571       0              -0.285876      465529         14.5245        0.820878       380030202      
406       0.000348684    1.55541e-06    0.268504       0.284935       0.00361811     0.533783       0              -0.283961      465481         14.5049        0.82048        380495683      
407       0.000350239    1.55541e-06    0.268237       0.283071       0.00642107     0.532012       0              -0.282052      465409         14.4853        0.820083       380961092      
408       0.000351795    1.55541e-06    0.267949       0.281192       0.00583471     0.530249       0              -0.280199      465369         14.4659        0.819686       381426461      
409       0.00035335     1.55541e-06    0.267659       0.279521       0.0129555      0.528533       0              -0.277203      465329         14.4466        0.819291       381891790      
410       0.000354906    1.55542e-06    0.26736        0.277487       0.00267949     0.526764       0              -0.276565      465305         14.4274        0.818896       382357095      
411       0.000356461    1.55542e-06    0.267086       0.275668       0.000905651    0.52504        0              -0.274771      465249         14.4083        0.818503       382822344      
412       0.000358016    1.55542e-06    0.266848       0.274105       0.0147401      0.523359       0              -0.272835      465149         14.3893        0.81811        383287493      
413       0.000359572    1.55542e-06    0.266569       0.272143       0.00595586     0.521644       0              -0.271193      465101         14.3704        0.817718       383752594      
414       0.000361127    1.55542e-06    0.26628        0.270367       0.00387098     0.519957       0              -0.269471      465069         14.3516        0.817327       384217663      
415       0.000362683    1.55543e-06    0.266002       0.268629       0.00337235     0.518285       0              -0.267747      465021         14.3328        0.816936       384682684      
416       0.000364238    1.55543e-06    0.265708       0.266905       0.00158382     0.516626       0              -0.26605       464997         14.3142        0.816547       385147681      
417       0.000365793    1.55543e-06    0.265421       0.265422       0.0127171      0.515026       0              -0.265561      464965         14.2957        0.816158       385612646      
418       0.000367349    1.55543e-06    0.265219       0.26355        0.00479805     0.513353       0              -0.262672      464829         14.2773        0.81577        386077475      
419       0.000368904    1.55543e-06    0.265121       0.262955       0.0317607      0.511832       0              -0.260119      464561         14.2589        0.815383       386542036      
420       0.00037046     1.55544e-06    0.264839       0.260463       0.00333702     0.510347       0              -0.259455      464529         14.2407        0.814997       387006565      
421       0.000372015    1.55544e-06    0.264587       0.258831       0.0147661      0.508542       0              -0.257537      464457         14.2225        0.814612       387471022      
422       0.000373571    1.55544e-06    0.264308       0.256994       0.00237544     0.506941       0              -0.256185      464421         14.2044        0.814227       387935443      
423       0.000375126    1.55544e-06    0.264019       0.255553       0.0111059      0.505394       0              -0.253553      464397         14.1865        0.813843       388399840      
424       0.000376682    1.55544e-06    0.26374        0.25384        0.00480744     0.503806       0              -0.253012      464365         14.1686        0.81346        388864205      
425       0.000378237    1.55545e-06    0.263481       0.25226        0.00234022     0.50225        0              -0.251475      464309         14.1508        0.813078       389328514      
426       0.000379792    1.55545e-06    0.26321        0.25071        0.00149205     0.500708       0              -0.24994       464269         14.133         0.812696       389792783      
427       0.000381348    2.19974e-06    0.211729       0.381561       0.175203       0.595985       0              -0.33337       384429         14.109         0.812159       390177212      
428       0.000383548    2.19974e-06    0.218801       0.359503       0.0819354      0.59319        0              -0.349363      379817         14.0844        0.811621       390557029      
429       0.000385747    2.19974e-06    0.218539       0.346896       0.0218376      0.588598       0              -0.344055      379625         14.0598        0.811084       390936654      
430       0.000387947    2.19974e-06    0.218065       0.343516       0.0122903      0.585982       0              -0.342091      379567         14.0354        0.810549       391316221      
431       0.000390147    2.19975e-06    0.217615       0.340467       0.00578562     0.583472       0              -0.33897       379497         14.0111        0.810015       391695718      
432       0.000392347    2.19975e-06    0.217198       0.337918       0.0179861      0.58104        0              -0.336006      379409         13.987         0.809483       392075127      
433       0.000394546    2.19975e-06    0.216811       0.334772       0.00275517     0.57859        0              -0.33337       379301         13.9631        0.808952       392454428      
434       0.000396746    2.19976e-06    0.216374       0.332          0.00281809     0.576189       0              -0.330619      379229         13.9393        0.808422       392833657      
435       0.000398946    2.19976e-06    0.216357       0.329341       0.0089391      0.573824       0              -0.327838      378909         13.9157        0.807895       393212566      
436       0.000401146    2.19976e-06    0.215923       0.326869       0.0170377      0.571492       0              -0.32503       378837         13.8923        0.807368       393591403      
437       0.000403345    2.19976e-06    0.215615       0.323983       0.00812584     0.569147       0              -0.322542      378693         13.8689        0.806843       393970096      
438       0.000405545    2.19977e-06    0.215198       0.321322       0.00525378     0.566831       0              -0.319978      378613         13.8458        0.80632        394348709      
439       0.000407745    2.19977e-06    0.214787       0.318828       0.0107276      0.564554       0              -0.317345      378525         13.8227        0.805797       394727234      
440       0.000409945    2.19977e-06    0.214446       0.316216       0.00757748     0.562288       0              -0.314845      378405         13.7999        0.805277       395105639      
441       0.000412144    2.19977e-06    0.214004       0.31398        0.0179487      0.560071       0              -0.312158      378341         13.7772        0.804757       395483980      
442       0.000414344    2.19978e-06    0.213882       0.311271       0.0102897      0.557834       0              -0.309841      378089         13.7546        0.804239       395862069      
443       0.000416544    2.19978e-06    0.213594       0.308774       0.00798857     0.555627       0              -0.307441      377941         13.7321        0.803722       396240010      
444       0.000418744    2.19978e-06    0.213248       0.306351       0.00772051     0.553446       0              -0.305041      377829         13.7098        0.803207       396617839      
445       0.000420944    2.19979e-06    0.213208       0.304462       0.0233578      0.551362       0              -0.301829      377533         13.6877        0.802693       396995372      
446       0.000423143    2.19979e-06    0.214259       0.3027         0.0334678      0.549555       0              -0.299349      376589         13.6656        0.80218        397371961      
447       0.000425343    2.19979e-06    0.213888       0.299375       0.0109506      0.547048       0              -0.297657      376488         13.6437        0.801669       397748449      
448       0.000427543    2.19979e-06    0.213527       0.296946       0.00218316     0.544924       0              -0.295802      376381         13.622         0.801159       398124830      
449       0.000429743    2.1998e-06     0.21323        0.295011       0.0179553      0.542878       0              -0.293303      376240         13.6003        0.80065        398501070      
450       0.000431942    2.1998e-06     0.212974       0.292448       0.00337474     0.540776       0              -0.291318      376077         13.5788        0.800143       398877147      
451       0.000434142    2.1998e-06     0.212763       0.290274       0.0071202      0.53873        0              -0.28909       375884         13.5575        0.799636       399253031      
452       0.000436342    2.1998e-06     0.212762       0.28825        0.0141261      0.536719       0              -0.286811      375565         13.5362        0.799131       399628596      
453       0.000438542    2.19981e-06    0.214056       0.286024       0.0116006      0.5347         0              -0.284691      374459         13.5151        0.798628       400003055      
454       0.000440742    2.19981e-06    0.215862       0.283862       0.0102272      0.532705       0              -0.282608      373041         13.4941        0.798125       400376096      
455       0.000442942    2.19981e-06    0.215429       0.281763       0.0101896      0.530722       0              -0.280798      372985         13.4732        0.797624       400749081      
456       0.000445141    2.19982e-06    0.215026       0.279579       0.00195255     0.52875        0              -0.278546      372913         13.4525        0.797124       401121994      
457       0.000447341    2.19982e-06    0.214691       0.277529       0.00261677     0.526805       0              -0.276502      372801         13.4318        0.796626       401494795      
458       0.000449541    2.19982e-06    0.214358       0.27596        0.0211402      0.524928       0              -0.274166      372681         13.4113        0.796128       401867476      
459       0.000451741    2.19982e-06    0.213853       0.273637       0.000589974    0.523103       0              -0.272534      372673         13.3909        0.795632       402240149      
460       0.000453941    2.19983e-06    0.213523       0.271658       0.0116324      0.521084       0              -0.270385      372561         13.3706        0.795137       402612710      
461       0.00045614     2.19983e-06    0.2131         0.26974        0.0129797      0.519216       0              -0.268127      372505         13.3505        0.794643       402985215      
462       0.00045834     2.19983e-06    0.212732       0.267884       0.0154627      0.51736        0              -0.266591      372417         13.3304        0.79415        403357632      
463       0.00046054     2.19983e-06    0.212327       0.265785       0.00743946     0.515493       0              -0.264741      372353         13.3105        0.793659       403729985      
464       0.00046274     2.19984e-06    0.212041       0.263873       0.00572764     0.513657       0              -0.262879      372217         13.2906        0.793168       404102202      
465       0.00046494     2.19984e-06    0.211629       0.261996       0.00457317     0.511837       0              -0.261038      372161         13.2709        0.792679       404474363      
466       0.00046714     2.19984e-06    0.211328       0.26014        0.00280441     0.510033       0              -0.259215      372036         13.2513        0.792191       404846399      
467       0.000469339    2.19985e-06    0.210979       0.258321       0.00305697     0.508245       0              -0.257404      371945         13.2318        0.791704       405218344      
468       0.000471539    2.19985e-06    0.210665       0.256524       0.00331168     0.506472       0              -0.255614      371833         13.2124        0.791218       405590177      
469       0.000473739    2.19985e-06    0.210624       0.254756       0.00464128     0.504716       0              -0.253834      371553         13.1931        0.790734       405961730      
470       0.000475939    2.19985e-06    0.21041        0.253073       0.00954044     0.502979       0              -0.252273      371377         13.1739        0.79025        406333107      
471       0.000478139    2.19986e-06    0.210096       0.25126        0.00443984     0.50124        0              -0.250365      371265         13.1549        0.789767       406704372      
472       0.000480339    2.19986e-06    0.20994        0.249738       0.0145137      0.499546       0              -0.248516      371052         13.1359        0.789286       407075424      
473       0.000482539    2.19986e-06    0.210212       0.247906       0.00876982     0.497828       0              -0.246933      370545         13.117         0.788806       407445969      
474       0.000484738    2.19986e-06    0.209966       0.246356       0.0143105      0.496154       0              -0.245152      370393         13.0983        0.788327       407816362      
475       0.000486938    2.19987e-06    0.209709       0.244524       0.00605345     0.494461       0              -0.243634      370252         13.0796        0.787848       408186614      
476       0.000489138    2.19987e-06    0.209417       0.243113       0.0159673      0.492827       0              -0.24178       370133         13.061         0.787371       408556747      
477       0.000491338    2.19987e-06    0.209095       0.241228       0.00231966     0.491145       0              -0.240413      370036         13.0425        0.786895       408926783      
478       0.000493538    2.19988e-06    0.208813       0.239619       0.00222793     0.489505       0              -0.238816      369916         13.0241        0.78642        409296699      
479       0.000495738    2.19988e-06    0.208529       0.238041       0.0038934      0.487881       0              -0.237227      369791         13.0059        0.785947       409666490      
480       0.000497938    2.19988e-06    0.20841        0.236475       0.0044838      0.48627        0              -0.23566       369572         12.9877        0.785474       410036062      
481       0.000500138    2.19988e-06    0.208435       0.234939       0.00607516     0.484672       0              -0.234103      369260         12.9696        0.785002       410405322      
482       0.000502337    3.11111e-06    0.246886       0.34663        0.126803       0.576366       0              -0.315457      228541         12.9447        0.784339       410633863      
483       0.000505449    3.11111e-06    0.246628       0.326946       0.0113315      0.57169        0              -0.32506       228373         12.9194        0.783678       410862236      
484       0.00050856     3.11112e-06    0.247523       0.323883       0.0119649      0.568992       0              -0.322154      227437         12.8943        0.78302        411089673      
485       0.000511671    3.11112e-06    0.247598       0.321648       0.0294941      0.56648        0              -0.31853       227053         12.8695        0.782363       411316726      
486       0.000514782    3.11112e-06    0.247165       0.317985       0.0105283      0.563819       0              -0.316232      227005         12.8448        0.781709       411543731      
487       0.000517893    3.11113e-06    0.246748       0.315049       0.00668906     0.56126        0              -0.313566      226949         12.8203        0.781056       411770680      
488       0.000521004    3.11113e-06    0.246282       0.312351       0.0128126      0.558754       0              -0.310646      226925         12.7959        0.780405       411997605      
489       0.000524115    3.11113e-06    0.245853       0.309427       0.00362839     0.556251       0              -0.307955      226877         12.7717        0.779756       412224482      
490       0.000527226    3.11114e-06    0.245429       0.306723       0.0070114      0.553787       0              -0.305277      226829         12.7477        0.779109       412451311      
491       0.000530338    3.11114e-06    0.245033       0.304028       0.00685503     0.551353       0              -0.302525      226765         12.7238        0.778463       412678076      
492       0.000533449    3.11115e-06    0.24461        0.301371       0.00641381     0.54894        0              -0.299994      226717         12.7001        0.77782        412904793      
493       0.00053656     3.11115e-06    0.244284       0.298761       0.00589796     0.546564       0              -0.297318      226613         12.6766        0.777178       413131406      
494       0.000539671    3.11115e-06    0.244011       0.296421       0.0166179      0.544224       0              -0.294549      226469         12.6533        0.776538       413357875      
495       0.000542782    3.11116e-06    0.243619       0.294036       0.0203288      0.541913       0              -0.291943      226405         12.6301        0.7759         413584280      
496       0.000545893    3.11116e-06    0.243239       0.29116        0.00747022     0.539548       0              -0.289821      226333         12.607         0.775264       413810613      
497       0.000549004    3.11117e-06    0.242877       0.288768       0.0115137      0.537262       0              -0.287379      226253         12.5841        0.774629       414036866      
498       0.000552116    3.11117e-06    0.242537       0.286282       0.00904249     0.53499        0              -0.284857      226157         12.5613        0.773997       414263023      
499       0.000555227    3.11117e-06    0.242115       0.283816       0.00406703     0.532732       0              -0.282535      226117         12.5387        0.773366       414489140      
500       0.000558338    3.11118e-06    0.241821       0.281623       0.0137236      0.530529       0              -0.28004       225997         12.5163        0.772737       414715137      
501       0.000561449    3.11118e-06    0.241459       0.283302       0.053163       0.529325       0              -0.280087      225917         12.4941        0.772109       414941054      
502       0.00056456     3.11118e-06    0.241155       0.278345       0.0112743      0.527482       0              -0.275946      225805         12.4718        0.771484       415166859      
503       0.000567671    3.11119e-06    0.240991       0.274831       0.00858548     0.52419        0              -0.273         225588         12.4498        0.77086        415392447      
504       0.000570783    3.11119e-06    0.242275       0.275832       0.0526404      0.522752       0              -0.27063       224453         12.428         0.770237       415616900      
505       0.000573894    3.1112e-06     0.24189        0.271434       0.00517305     0.520972       0              -0.269505      224397         12.4062        0.769617       415841297      
506       0.000577005    3.1112e-06     0.241517       0.269246       0.0301119      0.517924       0              -0.267195      224325         12.3847        0.768998       416065622      
507       0.000580116    3.1112e-06     0.241104       0.267179       0.0131713      0.516744       0              -0.265064      224285         12.3631        0.768381       416289907      
508       0.000583227    3.11121e-06    0.240758       0.265043       0.0315117      0.513792       0              -0.26283       224197         12.3419        0.767765       416514104      
509       0.000586339    3.11121e-06    0.240383       0.262879       0.0113321      0.512606       0              -0.260967      224137         12.3206        0.767151       416738241      
510       0.00058945     3.11122e-06    0.239967       0.260656       0.0278932      0.509682       0              -0.258852      224097         12.2996        0.766539       416962338      
511       0.000592561    3.11122e-06    0.239621       0.258726       0.0107382      0.508551       0              -0.256847      224017         12.2786        0.765928       417186355      
512       0.000595672    3.11122e-06    0.239199       0.256583       0.0275536      0.50569        0              -0.254807      223985         12.2578        0.765319       417410340      
513       0.000598784    3.11123e-06    0.238787       0.254598       0.00414387     0.504563       0              -0.252879      223953         12.2371        0.764711       417634293      
514       0.000601895    3.11123e-06    0.238417       0.252651       0.0280355      0.50177        0              -0.250838      223889         12.2166        0.764105       417858182      
515       0.000605006    4.39995e-06    0.195656       0.394996       0.20893        0.597031       0              -0.329378      181908         12.1891        0.763251       418040090      
516       0.000609406    4.39995e-06    0.199391       0.359876       0.0944242      0.592019       0              -0.345483      180389         12.1608        0.762401       418220479      
517       0.000613806    4.39996e-06    0.199927       0.346949       0.0194527      0.588819       0              -0.343546      179956         12.1323        0.761553       418400435      
518       0.000618206    4.39997e-06    0.200942       0.343355       0.0399659      0.58477        0              -0.338103      179364         12.1042        0.760709       418579799      
519       0.000622606    4.39997e-06    0.200365       0.339288       0.0100462      0.582411       0              -0.336511      179293         12.0762        0.759867       418759092      
520       0.000627006    4.39998e-06    0.199838       0.335661       0.0323278      0.578425       0              -0.331559      179201         12.0486        0.759028       418938293      
521       0.000631406    4.39998e-06    0.199476       0.331098       0.00807384     0.575363       0              -0.329242      179061         12.0211        0.758192       419117354      
522       0.000635806    4.39999e-06    0.198961       0.327689       0.00984086     0.572371       0              -0.325809      178973         11.9938        0.75736        419296327      
523       0.000640206    4.39999e-06    0.19847        0.324321       0.0099917      0.569415       0              -0.322467      178877         11.9668        0.75653        419475204      
524       0.000644606    4.4e-06        0.19829        0.323282       0.0431913      0.566826       0              -0.315951      178676         11.94          0.755702       419653880      
525       0.000649006    4.4e-06        0.198458       0.317829       0.0119165      0.563654       0              -0.315928      178365         11.9134        0.754878       419832245      
526       0.000653406    4.40001e-06    0.198268       0.314529       0.00818862     0.56078        0              -0.312813      178173         11.887         0.754056       420010418      
527       0.000657806    4.40001e-06    0.200213       0.313626       0.0459726      0.558234       0              -0.308331      177285         11.8609        0.753237       420187703      
528       0.000662206    4.40002e-06    0.200184       0.308525       0.0168391      0.55525        0              -0.306395      177041         11.8349        0.752421       420364744      
529       0.000666606    4.40003e-06    0.199612       0.305297       0.0106916      0.552448       0              -0.303568      176977         11.8091        0.751608       420541721      
530       0.000671006    4.40003e-06    0.199088       0.302195       0.00405338     0.54971        0              -0.300681      176897         11.7835        0.750797       420718618      
531       0.000675406    4.40004e-06    0.198721       0.299273       0.00683671     0.547023       0              -0.297725      176769         11.758         0.749989       420895387      
532       0.000679806    4.40004e-06    0.19835        0.296488       0.0126572      0.544378       0              -0.294744      176641         11.7328        0.749183       421072028      
533       0.000684206    4.40005e-06    0.197789       0.293542       0.00847029     0.54174        0              -0.291996      176577         11.7078        0.74838        421248605      
534       0.000688606    4.40005e-06    0.197757       0.29075        0.00937183     0.539144       0              -0.28919       176337         11.683         0.74758        421424942      
535       0.000693006    4.40006e-06    0.19792        0.287986       0.00940644     0.536574       0              -0.286454      176020         11.6583        0.746782       421600962      
536       0.000697406    4.40006e-06    0.198041       0.285275       0.00984759     0.534034       0              -0.283739      175736         11.6338        0.745986       421776698      
537       0.000701806    4.40007e-06    0.198854       0.282611       0.0104921      0.531522       0              -0.281065      175223         11.6095        0.745193       421951921      
538       0.000706206    4.40007e-06    0.19855        0.279903       0.00631069     0.529028       0              -0.27852       175081         11.5854        0.744403       422127002      
539       0.000710606    4.40008e-06    0.197966       0.277288       0.00452867     0.526565       0              -0.275963      175033         11.5615        0.743615       422302035      
540       0.000715006    4.40009e-06    0.197526       0.274812       0.0100278      0.524144       0              -0.273353      174937         11.5377        0.742829       422476972      
541       0.000719406    4.40009e-06    0.197212       0.272272       0.00874323     0.521736       0              -0.270878      174801         11.5141        0.742046       422651773      
542       0.000723807    4.4001e-06     0.196689       0.269734       0.00406268     0.519346       0              -0.268447      174734         11.4906        0.741265       422826507      
543       0.000728207    4.4001e-06     0.196489       0.267351       0.00860492     0.517          0              -0.265996      174563         11.4673        0.740486       423001070      
544       0.000732607    4.40011e-06    0.196148       0.266562       0.0387449      0.514838       0              -0.262788      174436         11.4443        0.73971        423175506      
545       0.000737007    4.40011e-06    0.195544       0.264858       0.0382638      0.513198       0              -0.260902      174401         11.4213        0.738936       423349907      
546       0.000741407    4.40012e-06    0.195092       0.260924       0.0251725      0.510166       0              -0.258284      174313         11.3986        0.738165       423524220      
547       0.000745807    4.40012e-06    0.194699       0.257983       0.00884432     0.507856       0              -0.256691      174209         11.3759        0.737395       423698429      
548       0.000750207    4.40013e-06    0.194293       0.25567        0.00617372     0.505608       0              -0.254471      174113         11.3534        0.736628       423872542      
549       0.000754607    4.40013e-06    0.193811       0.253556       0.0125576      0.503411       0              -0.252146      174041         11.3311        0.735864       424046583      
550       0.000759007    4.40014e-06    0.193749       0.251355       0.0129146      0.501237       0              -0.249941      173832         11.3089        0.735101       424220415      
551       0.000763408    4.40015e-06    0.193651       0.249179       0.0126917      0.499072       0              -0.247792      173633         11.2869        0.73434        424394048      
552       0.000767808    4.40015e-06    0.193974       0.248812       0.0376943      0.497366       0              -0.247945      173293         11.265         0.733582       424567341      
553       0.000772208    4.40016e-06    0.193675       0.245604       0.00802358     0.49553        0              -0.243923      173165         11.2432        0.732826       424740506      
554       0.000776608    4.40016e-06    0.193114       0.243443       0.0226649      0.492829       0              -0.242841      173122         11.2217        0.732072       424913628      
555       0.000781008    4.40017e-06    0.19279        0.24142        0.00735947     0.491298       0              -0.239827      173005         11.2001        0.73132        425086633      
556       0.000785408    4.40017e-06    0.19237        0.239346       0.0222283      0.488674       0              -0.238751      172917         11.1789        0.73057        425259550      
557       0.000789809    4.40018e-06    0.192042       0.237365       0.00586458     0.487171       0              -0.235857      172805         11.1576        0.729823       425432355      
558       0.000794209    4.40018e-06    0.192753       0.235577       0.0261668      0.484637       0              -0.2346        172333         11.1366        0.729077       425604688      
559       0.000798609    4.40019e-06    0.19249        0.23353        0.0106072      0.483145       0              -0.231907      172197         11.1157        0.728334       425776885      
560       0.000803009    4.40019e-06    0.191983       0.231527       0.0220315      0.480621       0              -0.230932      172141         11.0949        0.727592       425949026      
561       0.000807409    4.4002e-06     0.191478       0.229629       0.00493487     0.479175       0              -0.228217      172093         11.0742        0.726852       426121119      
562       0.00081181     4.40021e-06    0.191042       0.227755       0.0214541      0.476706       0              -0.227186      172013         11.0537        0.726115       426293132      
563       0.00081621     4.40021e-06    0.1907         0.225298       0.00438559     0.47464        0              -0.22435       171909         11.0333        0.725379       426465041      
564       0.00082061     4.40022e-06    0.19039        0.22461        0.0315301      0.472845       0              -0.221987      171789         11.0131        0.724646       426636830      
565       0.00082501     4.40022e-06    0.189931       0.221733       0.00542152     0.470859       0              -0.220784      171725         10.9929        0.723914       426808555      
566       0.00082941     6.22286e-06    0.215098       0.332658       0.145359       0.559474       0              -0.295113      109665         10.9654        0.722883       426918220      
567       0.000835633    6.22287e-06    0.214777       0.308161       0.0143905      0.554962       0              -0.305522      109521         10.9373        0.721856       427027741      
568       0.000841856    6.22287e-06    0.214356       0.305726       0.040309       0.551464       0              -0.303045      109409         10.9096        0.720832       427137150      
569       0.000848079    6.22288e-06    0.213771       0.30124        0.00722187     0.548814       0              -0.298962      109361         10.882         0.719812       427246511      
570       0.000854302    6.22289e-06    0.213183       0.297909       0.0249925      0.545244       0              -0.294906      109313         10.8547        0.718796       427355824      
571       0.000860525    6.2229e-06     0.212581       0.294063       0.00552347     0.542252       0              -0.292414      109273         10.8276        0.717784       427465097      
572       0.000866748    6.22291e-06    0.211956       0.290884       0.00345601     0.539327       0              -0.289303      109241         10.8007        0.716775       427574338      
573       0.000872971    6.22291e-06    0.211386       0.287809       0.00613973     0.536449       0              -0.286206      109193         10.774         0.715769       427683531      
574       0.000879193    6.22292e-06    0.210818       0.284764       0.006089       0.533604       0              -0.283189      109145         10.7476        0.714768       427792676      
575       0.000885416    6.22293e-06    0.210312       0.282174       0.0200586      0.530843       0              -0.279947      109073         10.7213        0.713769       427901749      
576       0.000891639    6.22294e-06    0.209816       0.279804       0.0305418      0.52814        0              -0.276754      109001         10.6953        0.712775       428010750      
577       0.000897862    6.22294e-06    0.209269       0.276469       0.0221349      0.525357       0              -0.274436      108949         10.6695        0.711783       428119699      
578       0.000904085    6.22295e-06    0.208805       0.273204       0.0104413      0.522602       0              -0.271585      108869         10.6439        0.710795       428228568      
579       0.000910308    6.22296e-06    0.208263       0.27066        0.0179978      0.519948       0              -0.268682      108813         10.6185        0.709811       428337381      
580       0.000916531    6.22297e-06    0.207808       0.267596       0.00589689     0.51727        0              -0.266172      108733         10.5933        0.70883        428446114      
581       0.000922754    6.22297e-06    0.207331       0.26489        0.00530258     0.514652       0              -0.263503      108661         10.5682        0.707852       428554775      
582       0.000928977    6.22298e-06    0.206912       0.26298        0.0245955      0.512203       0              -0.25857       108565         10.5434        0.706877       428663340      
583       0.0009352      6.22299e-06    0.206508       0.259647       0.00570716     0.50953        0              -0.258291      108469         10.5187        0.705905       428771809      
584       0.000941423    6.223e-06      0.206372       0.257915       0.0282859      0.507098       0              -0.255243      108277         10.4943        0.704937       428880086      
585       0.000947646    6.22301e-06    0.207156       0.254694       0.012545       0.504543       0              -0.253131      107765         10.47          0.703972       428987851      
586       0.000953869    6.22301e-06    0.207001       0.252467       0.0197972      0.502102       0              -0.250504      107577         10.4459        0.70301        429095428      
587       0.000960092    6.22302e-06    0.206407       0.249613       0.00120998     0.499611       0              -0.248397      107545         10.422         0.702051       429202973      
588       0.000966315    6.22303e-06    0.205825       0.247232       0.00519958     0.497202       0              -0.245991      107513         10.3983        0.701095       429310486      
589       0.000972538    6.22304e-06    0.205248       0.244849       0.00292538     0.494815       0              -0.243665      107481         10.3747        0.700143       429417967      
590       0.000978761    8.80071e-06    0.172576       0.372689       0.177912       0.588113       0              -0.32151       85417          10.3428        0.698801       429503384      
591       0.000987562    8.80072e-06    0.177031       0.340518       0.0469026      0.581756       0              -0.337559      84261          10.3102        0.697465       429587645      
592       0.000996363    8.80073e-06    0.177178       0.333772       0.010326       0.577653       0              -0.331344      84028          10.2778        0.696135       429671673      
593       0.00100516     8.80074e-06    0.176533       0.329304       0.00525511     0.57383        0              -0.327097      83947          10.2457        0.69481        429755620      
594       0.00101396     8.80075e-06    0.175884       0.325031       0.00516932     0.570095       0              -0.322875      83869          10.214         0.693492       429839489      
595       0.00102276     8.80076e-06    0.175435       0.320887       0.00764178     0.566427       0              -0.318729      83757          10.1825        0.692179       429923246      
596       0.00103157     8.80078e-06    0.174972       0.317047       0.0170106      0.562835       0              -0.314502      83645          10.1514        0.690871       430006891      
597       0.00104037     8.80079e-06    0.174782       0.313284       0.0224154      0.559306       0              -0.310909      83485          10.1206        0.689569       430090376      
598       0.00104917     8.8008e-06     0.174645       0.308902       0.00762374     0.555748       0              -0.306854      83317          10.09          0.688273       430173693      
599       0.00105797     8.80081e-06    0.17447        0.305052       0.0066449      0.552283       0              -0.303069      83156          10.0597        0.686982       430256849      
600       0.00106677     8.80082e-06    0.175487       0.301365       0.0105738      0.548885       0              -0.299277      82773          10.0298        0.685696       430339622      
601       0.00107557     8.80083e-06    0.17558        0.297649       0.0083791      0.545519       0              -0.295667      82557          10             0.684416       430422179      
602       0.00108437     8.80084e-06    0.175473       0.294754       0.0271977      0.542284       0              -0.2916        82373          9.97064        0.68314        430504552      
603       0.00109317     8.80085e-06    0.174919       0.29068        0.0144952      0.538968       0              -0.288555      82285          9.94147        0.68187        430586837      
604       0.00110197     8.80086e-06    0.174575       0.287063       0.00811651     0.535732       0              -0.285227      82161          9.91257        0.680605       430668998      
605       0.00111077     8.80087e-06    0.174419       0.284045       0.0206032      0.532605       0              -0.281586      82001          9.88393        0.679344       430750999      
606       0.00111957     8.80088e-06    0.173799       0.28076        0.0213241      0.529484       0              -0.278295      81929          9.85555        0.678089       430832928      
607       0.00112837     8.8009e-06     0.173402       0.27708        0.00711791     0.526344       0              -0.275371      81817          9.82739        0.676839       430914745      
608       0.00113718     8.80091e-06    0.172696       0.27385        0.00468306     0.52329        0              -0.272231      81761          9.79949        0.675593       430996506      
609       0.00114598     8.80092e-06    0.172002       0.2707         0.00305199     0.520282       0              -0.269136      81707          9.77182        0.674352       431078213      
610       0.00115478     8.80093e-06    0.171529       0.26835        0.0266267      0.517401       0              -0.265733      81609          9.74441        0.673116       431159822      
611       0.00116358     8.80094e-06    0.171106       0.265221       0.0241064      0.51448        0              -0.262083      81505          9.71724        0.671884       431241327      
612       0.00117238     8.80095e-06    0.170737       0.261687       0.00582917     0.511526       0              -0.260155      81393          9.69027        0.670657       431322720      
613       0.00118118     8.80096e-06    0.170705       0.258832       0.00950567     0.508682       0              -0.257213      81217          9.66352        0.669435       431403937      
614       0.00118998     8.80097e-06    0.170367       0.262555       0.072873       0.506361       0              -0.253179      81101          9.63718        0.668217       431485038      
615       0.00119878     8.80098e-06    0.169869       0.253845       0.0238189      0.503323       0              -0.251379      81012          9.61088        0.667004       431566050      
616       0.00120758     8.80099e-06    0.16955        0.250759       0.0179645      0.500501       0              -0.24871       80893          9.58479        0.665795       431646943      
617       0.00121638     8.801e-06      0.16898        0.248161       0.0206722      0.49776        0              -0.246054      80821          9.55891        0.66459        431727764      
618       0.00122519     8.80102e-06    0.168376       0.245142       0.00915395     0.495041       0              -0.243672      80757          9.53323        0.66339        431808521      
619       0.00123399     8.80103e-06    0.167787       0.242464       0.00475394     0.492387       0              -0.241132      80693          9.50775        0.662193       431889214      
620       0.00124279     8.80104e-06    0.167185       0.239899       0.00456304     0.489777       0              -0.238586      80629          9.48247        0.661001       431969843      
621       0.00125159     8.80105e-06    0.166852       0.23739        0.00522491     0.487204       0              -0.236095      80517          9.45739        0.659814       432050360      
622       0.00126039     8.80106e-06    0.166447       0.234925       0.00580013     0.484662       0              -0.233648      80421          9.4325         0.65863        432130781      
623       0.00126919     8.80107e-06    0.166233       0.232592       0.011075       0.482162       0              -0.231169      80285          9.40781        0.657451       432211066      
624       0.00127799     8.80108e-06    0.166171       0.230118       0.00622434     0.479674       0              -0.228856      80123          9.38331        0.656275       432291189      
625       0.00128679     8.80109e-06    0.165937       0.228558       0.0280944      0.477324       0              -0.226384      79993          9.35902        0.655104       432371182      
626       0.00129559     8.8011e-06     0.165827       0.225482       0.00603992     0.474817       0              -0.224268      79841          9.33488        0.653936       432451023      
627       0.00130439     8.80111e-06    0.165804       0.223209       0.00594743     0.47242        0              -0.22202       79673          9.31092        0.652773       432530696      
628       0.0013132      8.80112e-06    0.166094       0.22104        0.0095382      0.470063       0              -0.219774      79441          9.28714        0.651613       432610137      
629       0.001322       8.80114e-06    0.165815       0.219191       0.0204086      0.467779       0              -0.217343      79321          9.26355        0.650457       432689458      
630       0.0013308      8.80115e-06    0.165293       0.216896       0.0164718      0.465454       0              -0.215345      79249          9.24013        0.649305       432768707      
631       0.0013396      8.80116e-06    0.164747       0.214515       0.00470407     0.463138       0              -0.213432      79185          9.21687        0.648157       432847892      
632       0.0013484      8.80117e-06    0.164005       0.212415       0.00269832     0.460878       0              -0.211371      79161          9.19377        0.647013       432927053      
633       0.0013572      8.80118e-06    0.356096       0.236518       0.150391       0.464108       0              -0.200088      52033          9.17177        0.645871       432979086      
634       0.001366       8.80119e-06    0.354565       0.208807       0.00183367     0.45695        0              -0.207668      52041          9.14896        0.644734       433031127      
635       0.0013748      8.8012e-06     0.353243       0.206634       0.00399726     0.454553       0              -0.205588      52025          9.12633        0.6436         433083152      
636       0.00138361     8.80121e-06    0.351978       0.20502        0.0192341      0.452412       0              -0.203368      52009          9.10387        0.64247        433135161      
637       0.00139241     8.80122e-06    0.350977       0.203023       0.0181368      0.450245       0              -0.200966      51961          9.08156        0.641343       433187122      
638       0.00140121     8.80123e-06    0.349734       0.200812       0.0041259      0.448104       0              -0.199827      51945          9.0594         0.64022        433239067      
639       0.00141001     8.80124e-06    0.348448       0.198939       0.0054857      0.445994       0              -0.197953      51929          9.03739        0.6391         433290996      
640       0.00141881     8.80126e-06    0.347222       0.197306       0.0143983      0.443976       0              -0.196007      51913          9.01554        0.637984       433342909      
641       0.00142761     8.80127e-06    0.346248       0.195439       0.012799       0.441912       0              -0.194568      51865          8.99383        0.636871       433394774      
642       0.00143641     8.80128e-06    0.345233       0.19385        0.0184016      0.439912       0              -0.192409      51825          8.97228        0.635761       433446599      
643       0.00144521     8.80129e-06    0.343836       0.191741       0              0.437882       0              -0.190874      51825          8.95085        0.634655       433498424      
644       0.00145402     8.8013e-06     0.342528       0.190018       0.00165672     0.435908       0              -0.189161      51817          8.92957        0.633553       433550241      
645       0.00146282     8.80131e-06    0.341231       0.188327       0.00293669     0.433958       0              -0.187471      51809          8.90843        0.632453       433602050      
646       0.00147162     8.80132e-06    0.340417       0.186947       0.0170795      0.43207        0              -0.185601      51753          8.88743        0.631357       433653803      
647       0.00148042     1.2447e-05     0.282833       0.308641       0.215762       0.516077       0              -0.229252      40813          8.85993        0.629813       433694616      
648       0.00149287     1.2447e-05     0.292059       0.275349       0.112219       0.511461       0              -0.258772      40169          8.83125        0.628275       433734785      
649       0.00150531     1.2447e-05     0.294767       0.265956       0.0813043      0.508783       0              -0.252657      39905          8.8023         0.626743       433774690      
650       0.00151776     1.2447e-05     0.294162       0.257699       0.0423595      0.5057         0              -0.25301       39825          8.77356        0.625218       433814515      
651       0.00153021     1.2447e-05     0.294002       0.252295       0.0503514      0.49959        0              -0.244932      39713          8.74528        0.623699       433854228      
652       0.00154265     1.2447e-05     0.294485       0.24679        0.019153       0.496456       0              -0.244578      39569          8.71706        0.622186       433893797      
653       0.0015551      1.24471e-05    0.294616       0.243684       0.0146961      0.493456       0              -0.241821      39449          8.68907        0.620679       433933246      
654       0.00156755     1.24471e-05    0.293439       0.240625       0.00564505     0.490508       0              -0.23915       39401          8.66131        0.619178       433972647      
655       0.00158        1.24471e-05    0.292111       0.237796       0.00354953     0.487632       0              -0.23639       39361          8.63379        0.617683       434012008      
656       0.00159244     1.24471e-05    0.291456       0.235144       0.0105061      0.484823       0              -0.23357       39289          8.6065         0.616194       434051297      
657       0.00160489     1.24471e-05    0.290168       0.232455       0.010391       0.482031       0              -0.231336      39249          8.57944        0.614711       434090546      
658       0.00161734     1.24471e-05    0.288929       0.22974        0.00613886     0.479279       0              -0.228343      39209          8.55259        0.613233       434129755      
659       0.00162978     1.24471e-05    0.287284       0.227136       0.00472369     0.476569       0              -0.225817      39193          8.52597        0.611761       434168948      
660       0.00164223     1.24472e-05    0.285493       0.224581       0.00147219     0.473898       0              -0.223325      39186          8.49955        0.610295       434208134      
661       0.00165468     1.24472e-05    0.284397       0.222382       0.0170317      0.471313       0              -0.220607      39141          8.47336        0.608834       434247275      
662       0.00166712     1.24472e-05    0.283356       0.219931       0.016532       0.46872        0              -0.218212      39093          8.44738        0.607379       434286368      
663       0.00167957     1.24472e-05    0.283107       0.217533       0.0160666      0.46615        0              -0.215927      38997          8.4216         0.605929       434325365      
664       0.00169202     1.24472e-05    0.282626       0.215295       0.0191583      0.463649       0              -0.213445      38917          8.39603        0.604484       434364282      
665       0.00170447     1.24472e-05    0.28188        0.212924       0.0172582      0.461154       0              -0.211518      38853          8.37064        0.603045       434403135      
666       0.00171691     1.24473e-05    0.281006       0.21056        0.0139424      0.458682       0              -0.209077      38797          8.34545        0.601611       434441932      
667       0.00172936     1.24473e-05    0.280395       0.208292       0.0119618      0.456251       0              -0.206882      38725          8.32044        0.600182       434480657      
668       0.00174181     1.24473e-05    0.279927       0.206059       0.00949866     0.453851       0              -0.204802      38645          8.29562        0.598759       434519302      
669       0.00175426     1.24473e-05    0.279236       0.203926       0.00968614     0.451493       0              -0.202689      38581          8.27097        0.59734        434557883      
670       0.0017667      1.24473e-05    0.277993       0.201741       0.0028543      0.449149       0              -0.20069       38549          8.24651        0.595927       434596432      
671       0.00177915     1.24473e-05    0.276487       0.199691       0.00433247     0.446851       0              -0.198638      38533          8.22222        0.594519       434634965      
672       0.0017916      1.24473e-05    0.275108       0.197863       0.014404       0.44461        0              -0.196478      38509          8.19812        0.593115       434673474      
673       0.00180404     1.24474e-05    0.274143       0.195751       0.00907659     0.442355       0              -0.19467       38461          8.17418        0.591716       434711935      
674       0.00181649     1.24474e-05    0.273007       0.193769       0.00725918     0.44014        0              -0.192693      38425          8.15041        0.590323       434750360      
675       0.00182894     1.24474e-05    0.27155        0.191814       0.00408009     0.437951       0              -0.190835      38409          8.1268         0.588934       434788769      
676       0.00184139     1.24474e-05    0.270582       0.190045       0.011197       0.435811       0              -0.189154      38361          8.10336        0.58755        434827130      
677       0.00185383     1.76033e-05    0.293131       0.299402       0.178609       0.519175       0              -0.252978      25557          8.07204        0.5856         434852687      
678       0.00187144     1.76033e-05    0.292203       0.266097       0.0567709      0.512652       0              -0.258819      25477          8.03959        0.583661       434878164      
679       0.00188904     1.76033e-05    0.29044        0.258816       0.00557039     0.508713       0              -0.256967      25453          8.00731        0.58173        434903617      
680       0.00190664     1.76034e-05    0.288685       0.255425       0.0129016      0.505253       0              -0.253402      25429          7.97534        0.579808       434929046      
681       0.00192425     1.76034e-05    0.286752       0.251891       0.0047318      0.501869       0              -0.250189      25417          7.94366        0.577896       434954463      
682       0.00194185     1.76034e-05    0.285032       0.248751       0.0133663      0.498597       0              -0.246794      25393          7.91228        0.575992       434979856      
683       0.00195945     1.76034e-05    0.283848       0.245494       0.0114416      0.49536        0              -0.243603      25337          7.88118        0.574097       435005193      
684       0.00197706     1.76035e-05    0.282024       0.242237       0.00339101     0.492166       0              -0.240674      25321          7.85035        0.57221        435030514      
685       0.00199466     1.76035e-05    0.280362       0.239195       0.00567999     0.489047       0              -0.237627      25297          7.81978        0.570332       435055811      
686       0.00201226     1.76035e-05    0.279074       0.236335       0.012748       0.485994       0              -0.234547      25249          7.78949        0.568463       435081060      
687       0.00202987     1.76035e-05    0.277568       0.233277       0.00570879     0.482959       0              -0.231774      25217          7.75945        0.566602       435106277      
688       0.00204747     1.76035e-05    0.275671       0.230479       0.00974502     0.479997       0              -0.22889       25209          7.72966        0.564749       435131486      
689       0.00206508     1.76036e-05    0.27405        0.227601       0.00365751     0.477063       0              -0.226199      25185          7.70011        0.562904       435156671      
690       0.00208268     2.48952e-05    0.225802       0.367931       0.222632       0.568567       0              -0.28076       19749          7.66124        0.560309       435176420      
691       0.00210757     2.48953e-05    0.198647       0.318237       0.0485985      0.561954       0              -0.309396      20677          7.62018        0.55773        435197097      
692       0.00213247     2.48953e-05    0.163953       0.316222       0              0.562336       0              -0.306546      22417          7.57902        0.555167       435219514      
693       0.00215736     1.76037e-05    0.287695       0.222321       0              0.471509       0              -0.215016      23873          7.54998        0.553363       435243387      
694       0.00217497     2.48953e-05    0.239595       0.330193       0.177368       0.54978        0              -0.27173       18857          7.51226        0.550825       435262244      
695       0.00219986     2.48954e-05    0.229145       0.295444       0.000987968    0.543547       0              -0.292189      19109          7.47286        0.548302       435281353      
696       0.00222476     2.48954e-05    0.207574       0.292294       0              0.540643       0              -0.287832      19817          7.43376        0.545794       435301170      
697       0.00224965     2.48954e-05    0.174139       0.292914       0              0.541215       0              -0.284458      21281          7.39464        0.543301       435322451      
698       0.00227455     1.76038e-05    0.293312       0.204617       0              0.452346       0              -0.19918       23021          7.36715        0.541546       435345472      
699       0.00229215     2.48955e-05    0.242049       0.304059       0.160255       0.53002        0              -0.257526      18333          7.33101        0.539077       435363805      
700       0.00231705     2.48955e-05    0.226823       0.276406       0.00268147     0.525733       0              -0.272165      18753          7.29332        0.536622       435382558      
701       0.00234194     2.48956e-05    0.209673       0.270297       0              0.519901       0              -0.267633      19289          7.25617        0.534181       435401847      
702       0.00236684     2.48956e-05    0.182003       0.269878       0              0.519498       0              -0.264478      20393          7.21907        0.531753       435422240      
703       0.00239174     2.48956e-05    0.149721       0.269803       0              0.519425       0              -0.261422      22169          7.18201        0.52934        435444409      
704       0.00241663     2.48957e-05    0.251289       0.281233       0.150656       0.510343       0              -0.237785      17605          7.1475         0.526939       435462014      
705       0.00244153     2.48957e-05    0.225072       0.257131       0.00219567     0.507075       0              -0.253154      18365          7.11153        0.524551       435480379      
706       0.00246642     2.48957e-05    0.213502       0.251364       0              0.501362       0              -0.249178      18689          7.07608        0.522176       435499068      
707       0.00249132     2.48958e-05    0.192916       0.249976       0              0.499976       0              -0.246187      19417          7.04076        0.519814       435518485      
708       0.00251621     2.48958e-05    0.162916       0.249179       0              0.499178       0              -0.243372      20797          7.00552        0.517465       435539282      
709       0.00254111     2.48958e-05    0.279895       0.264915       0.153217       0.493424       0              -0.22664       16337          6.97252        0.515128       435555619      
710       0.00256601     2.48958e-05    0.231468       0.243252       0              0.493205       0              -0.237179      17713          6.93781        0.512804       435573332      
711       0.0025909      2.48959e-05    0.211359       0.237196       0              0.487028       0              -0.233431      18333          6.90364        0.510492       435591665      
712       0.0026158      2.48959e-05    0.19639        0.232369       0              0.482047       0              -0.229986      18825          6.8699         0.508192       435610490      
713       0.00264069     2.48959e-05    0.171311       0.231594       0              0.481243       0              -0.227452      19861          6.83624        0.505904       435630351      
714       0.00266559     2.4896e-05     0.305394       0.24802        0.148509       0.477963       0              -0.210274      15273          6.8045         0.503627       435645624      
715       0.00269049     3.52082e-05    0.250573       0.342938       0.169964       0.563758       0              -0.293384      11429          6.75975        0.500429       435657053      
716       0.00272569     2.4896e-05     0.207288       0.243734       0              0.493694       0              -0.222863      18021          6.72498        0.498181       435675074      
717       0.00275059     2.48961e-05    0.196135       0.218404       0              0.467337       0              -0.215231      18365          6.6925         0.495944       435693439      
718       0.00277549     2.48961e-05    0.176284       0.215511       0              0.464232       0              -0.21238       19133          6.66029        0.49372        435712572      
719       0.00280038     2.48961e-05    0.327934       0.232021       0.145455       0.461887       0              -0.197335      14301          6.62985        0.491505       435726873      
720       0.00282528     3.52085e-05    0.259681       0.3255         0.179053       0.545296       0              -0.268884      10929          6.58719        0.488393       435737802      
721       0.00286049     3.52085e-05    0.217749       0.29966        0              0.547412       0              -0.288585      11881          6.54215        0.485305       435749683      
722       0.0028957      3.52086e-05    0.205211       0.288775       0              0.537378       0              -0.28274       12221          6.4981         0.482238       435761904      
723       0.0029309      2.48962e-05    0.392705       0.199802       0              0.446992       0              -0.197345      12521          6.46731        0.480081       435774425      
724       0.0029558      2.48963e-05    0.35089        0.197239       0              0.444116       0              -0.19492       13309          6.43676        0.477934       435787734      
725       0.0029807      2.48963e-05    0.289165       0.196392       0              0.443161       0              -0.19296       14689          6.40628        0.475798       435802423      
726       0.00300559     3.52087e-05    0.233653       0.294891       0.158385       0.522156       0              -0.250612      11105          6.36562        0.472797       435813528      
727       0.0030408      3.52088e-05    0.201284       0.273719       0              0.523182       0              -0.265079      11937          6.32293        0.469817       435825465      
728       0.00307601     3.52088e-05    0.192156       0.264553       0              0.514347       0              -0.260056      12189          6.28109        0.466857       435837654      
729       0.00311122     3.52089e-05    0.180839       0.258526       0              0.508455       0              -0.255609      12549          6.23981        0.463918       435850203      
730       0.00314643     3.52089e-05    0.285153       0.300096       0.211414       0.507869       0              -0.224317      9853           6.20167        0.460996       435860056      
731       0.00318164     3.52089e-05    0.222143       0.258819       0              0.508743       0              -0.249749      10993          6.16031        0.458095       435871049      
732       0.00321685     3.5209e-05     0.190187       0.25785        0              0.50779        0              -0.247182      11857          6.11897        0.455215       435882906      
733       0.00325205     3.5209e-05     0.305711       0.270583       0.167652       0.494828       0              -0.214122      9373           6.08149        0.452351       435892279      
734       0.00328726     3.52091e-05    0.236394       0.246459       0              0.496446       0              -0.238492      10445          6.04128        0.449508       435902724      
735       0.00332247     3.52091e-05    0.192894       0.247733       0              0.497728       0              -0.236592      11493          6.00085        0.446685       435914217      
736       0.00335768     3.52092e-05    0.176632       0.235696       0              0.485486       0              -0.230836      12001          5.96164        0.443881       435926218      
737       0.00339289     3.52092e-05    0.284788       0.260585       0.177482       0.480511       0              -0.201869      9429           5.92552        0.441093       435935647      
738       0.0034281      3.52092e-05    0.220959       0.232569       0              0.482254       0              -0.224874      10501          5.88658        0.438325       435946148      
739       0.00346331     3.52093e-05    0.182472       0.232777       0              0.482469       0              -0.22297       11501          5.84754        0.435576       435957649      
740       0.00349852     3.52093e-05    0.292406       0.270202       0.204936       0.477672       0              -0.200007      9153           5.81322        0.432841       435966802      
741       0.00353373     4.97936e-05    0.250374       0.324481       0.141954       0.554545       0              -0.285659      7053           5.76183        0.429009       435973855      
742       0.00358352     3.52094e-05    0.188644       0.242263       0              0.492203       0              -0.21723       11025          5.72161        0.42632        435984880      
743       0.00361873     3.52095e-05    0.298911       0.22845        0.132796       0.459857       0              -0.188806      8877           5.68712        0.423646       435993757      
744       0.00365394     4.97937e-05    0.265972       0.307325       0.133208       0.540674       0              -0.272322      6661           5.63713        0.419898       436000418      
745       0.00370373     4.97938e-05    0.199943       0.290524       0              0.539003       0              -0.282646      7625           5.58579        0.416186       436008043      
746       0.00375353     4.97939e-05    0.154331       0.284578       0              0.533459       0              -0.277071      8513           5.53501        0.412508       436016556      
747       0.00380332     4.97939e-05    0.281852       0.306325       0.174467       0.5262         0              -0.250996      6241           5.48758        0.40886        436022797      
748       0.00385312     4.9794e-05     0.220505       0.27321        0              0.522695       0              -0.266829      7061           5.43789        0.405246       436029858      
749       0.00390291     4.97941e-05    0.167619       0.274831       0              0.524243       0              -0.263727      7981           5.38787        0.401667       436037839      
750       0.0039527      4.97941e-05    0.290006       0.287554       0.159466       0.51264        0              -0.234751      5929           5.34214        0.398117       436043768      
751       0.0040025      4.97942e-05    0.243319       0.257881       0              0.50782        0              -0.252061      6497           5.29393        0.3946         436050265      
752       0.00405229     4.97942e-05    0.18183        0.263076       0              0.512909       0              -0.250298      7481           5.24496        0.391117       436057746      
753       0.00410209     4.97943e-05    0.293279       0.281077       0.18442        0.497882       0              -0.218867      5701           5.20131        0.38766        436063447      
754       0.00415188     4.97944e-05    0.248058       0.250569       0              0.500568       0              -0.240346      6229           5.15365        0.384237       436069676      
755       0.00420168     7.04199e-05    0.183306       0.376166       0.196815       0.581141       0              -0.317247      4997           5.09249        0.37945        436074673      
756       0.00427209     4.97945e-05    0.275118       0.247162       0              0.497154       0              -0.232316      5701           5.04495        0.376098       436080374      
757       0.00432189     7.04201e-05    0.203188       0.347892       0.167597       0.566892       0              -0.29691       4689           4.98471        0.371412       436085063      
758       0.00439231     4.97946e-05    0.296855       0.23419        7.61352e-11    0.483932       0              -0.221783      5349           4.93852        0.368131       436090412      
759       0.0044421      7.04203e-05    0.214592       0.343465       0.194069       0.556482       0              -0.263436      4489           4.88007        0.363542       436094901      
760       0.00451252     4.97947e-05    0.303136       0.229793       0              0.479367       0              -0.214253      5185           4.83411        0.360331       436100086      
761       0.00456232     7.04205e-05    0.22242        0.316786       0.156006       0.542462       0              -0.257348      4333           4.77657        0.35584        436104419      
762       0.00463274     7.04205e-05    0.154368       0.305862       0              0.553048       0              -0.285665      5009           4.71391        0.351411       436109428      
763       0.00470316     7.04206e-05    0.231015       0.299434       0.14732        0.528371       0              -0.244211      4161           4.65784        0.347032       436113589      
764       0.00477358     7.04207e-05    0.166455       0.283866       0              0.53279        0              -0.269666      4741           4.59771        0.342712       436118330      
765       0.004844       7.04208e-05    0.250821       0.293312       0.162082       0.517196       0              -0.244367      3913           4.54325        0.33844        436122243      
766       0.00491442     7.04209e-05    0.18802        0.269177       0              0.518823       0              -0.256319      4401           4.48473        0.334225       436126644      
767       0.00498484     7.0421e-05     0.291472       0.278876       0.162076       0.503621       0              -0.232009      3557           4.4316         0.330057       436130201      
768       0.00505526     7.04211e-05    0.204593       0.260048       0              0.509949       0              -0.244702      4141           4.37397        0.325946       436134342      
769       0.00512569     7.04212e-05    0.148897       0.24715        0              0.497142       0              -0.236706      4701           4.318          0.32189        436139043      
770       0.00519611     7.04212e-05    0.223051       0.251561       0.13275        0.484032       0              -0.220549      3889           4.26637        0.317879       436142932      
771       0.00526653     7.04213e-05    0.165775       0.236674       0              0.486492       0              -0.225585      4393           4.21155        0.313922       436147325      
772       0.00533695     7.04214e-05    0.253786       0.244659       0.149427       0.472312       0              -0.204466      3573           4.16169        0.310009       436150898      
773       0.00540737     9.9591e-05     0.187396       0.343041       0.1918         0.557171       0              -0.285423      2805           4.09185        0.304562       436153703      
774       0.00550696     7.04216e-05    0.286864       0.221649       0              0.470796       0              -0.209077      3241           4.03859        0.300764       436156944      
775       0.00557738     9.95913e-05    0.195353       0.309127       0.147358       0.537331       0              -0.270652      2669           3.97062        0.295478       436159613      
776       0.00567697     9.95914e-05    0.259889       0.305909       0.167511       0.529889       0              -0.255416      2305           3.90333        0.290279       436161918      
777       0.00577657     9.95915e-05    0.166833       0.288251       0              0.53689        0              -0.266394      2781           3.83124        0.28518        436164699      
778       0.00587616     9.95916e-05    0.229847       0.276345       0.13448        0.509373       0              -0.233987      2361           3.76683        0.280163       436167060      
779       0.00597575     9.95918e-05    0.308963       0.273627       0.155069       0.501743       0              -0.226673      2041           3.70287        0.275228       436169101      
780       0.00607534     9.95919e-05    0.200886       0.254634       0              0.504613       0              -0.238695      2421           3.63528        0.270387       436171522      
781       0.00617493     9.9592e-05     0.262152       0.242535       0.101813       0.482586       0              -0.214114      2125           3.57299        0.265626       436173647      
782       0.00627452     9.95921e-05    0.165392       0.239471       0              0.489357       0              -0.222735      2561           3.50736        0.260957       436176208      
783       0.00637412     9.95922e-05    0.220429       0.225526       0.0965278      0.465628       0              -0.205404      2221           3.44726        0.256365       436178429      
784       0.00647371     9.95924e-05    0.30847        0.231557       0.150604       0.459685       0              -0.188267      1873           3.38911        0.251847       436180302      
785       0.0065733      0.000140845    0.219945       0.302861       0.143138       0.534863       0              -0.259583      1501           3.30744        0.245607       436181803      
786       0.00671415     9.95926e-05    0.305088       0.202872       0              0.450413       0              -0.190581      1805           3.24709        0.241279       436183608      
787       0.00681374     0.000140845    0.213052       0.273007       0.11665        0.511529       0              -0.237337      1453           3.16895        0.2353         436185061      
788       0.00695458     0.000140846    0.277747       0.308526       0.22943        0.503813       0              -0.219903      1253           3.09588        0.229442       436186314      
789       0.00709543     9.9593e-05     0.363006       0.192484       0              0.43873        0              -0.173058      1529           3.03596        0.22539        436187843      
790       0.00719502     0.000140846    0.24656        0.247299       0.134938       0.479644       0              -0.195587      1269           2.96512        0.219785       436189112      
791       0.00733587     9.95932e-05    0.33293        0.174453       0              0.417676       0              -0.158211      1529           2.9082         0.215904       436190641      
792       0.00743546     0.000281692    0.122138       0.446994       0.208939       0.645499       0              -0.34161       905            2.77457        0.2054         436191546      
793       0.00771715     0.000140846    0.318168       0.269684       0.212581       0.466264       0              -0.208257      1053           2.7095         0.200253       436192599      
794       0.007858       0.000199187    0.199401       0.264812       0.0874717      0.508162       0              -0.246676      909            2.61549        0.193239       436193508      
795       0.00805719     0.000199187    0.245509       0.28376        0.196849       0.493949       0              -0.211739      789            2.52885        0.186436       436194297      
796       0.00825637     0.000140847    0.287492       0.179304       0              0.423444       0              -0.161339      1009           2.46022        0.181769       436195306      
797       0.00839722     0.000398375    0.0816568      0.45038        0.198537       0.649283       0              -0.335931      641            2.30111        0.169372       436195947      
798       0.0087956      0.000199188    0.178134       0.207806       0              0.455858       0              -0.184957      813            2.21368        0.163427       436196760      
799       0.00899479     0.000398376    0.12722        0.429668       0.304037       0.596553       0              -0.26436       497            2.07969        0.152136       436197257      
800       0.00939316     0.000199189    0.285192       0.179517       0.120483       0.405909       0              -0.145202      585            2.0048         0.146703       436197842      
801       0.00959235     0.00056339     0.0684656      0.482475       0.310185       0.63473        0              -0.298551      385            1.82953        0.132506       436198227      
802       0.0101557      0.000796755    0.0732605      0.482895       0.229849       0.67467        0              -0.343635      233            1.59542        0.114931       436198460      
803       0.0109525      0.000398378    0.343175       0.189738       0.0891942      0.425218       0              -0.174104      205            1.48355        0.106753       436198665      
804       0.0113509      0.000563393    0.134562       0.213983       0              0.462583       0              -0.193013      205            1.33859        0.0963276      436198870      
805       0.0119143      0.000563393    0.109563       0.174128       0              0.417287       0              -0.157104      205            1.20783        0.0869206      436199075      
806       0.0124777      0.00159352     0.027678       0.541805       0.440408       0.650803       0              -0.240565      133            0.943661       0.0646022      436199208      
807       0.0140712      0.00450715     0.00659967     0.537883       0.390037       0.719022       0              -0.181748      81             0.476161       0.0311441      436199289      
808       0.0185783      0.0180286      0.000874521    0.19384        0.190044       0.417332       0              -0.0511381     41             0.0878069      0.00555472     436199330      
809       0.0366069      0.0721144      8.48349e-06    0.0077513      0.0690753      0.0805239      0              -0.00146218    25             0.00306188     0.000221264    436199355      
810       0.108721       0.288458       3.79773e-09    9.14534e-06    0.00208056     0.00172598     0              -6.31019e-06   13             0.000110085    2.19219e-05    436199368      
811       0.397179       0.602821       3.97668e-11    1.08863e-08    2.83465e-06    0.000103431    0              -8.98109e-10   9              7.08593e-06    1.41719e-06    436199377      


==> cb-logfile-tafem.dat <==
TimeStep Time           DeltaT         SpaceEstimate2 CT-Estimate2   C-Estimate     T-Estimate     D-Estimate2    E-Estimate     Dofs           ErrorH1        ErrorL2        SumDof
0         0              2.98028e-08    7.49687e-06    7.89771e-06    0              0.00281029     0              -204.132       1046649        76.5758        0.991108       1055390        
1         2.98028e-08    2.38422e-07    3.73045e-06    0.000169269    0.0022459      0.0130128      0              -388.071       525313         69.218         0.989901       1580703        
2         2.68225e-07    3.37179e-07    1.0515e-05     0.000154929    0.00433419     0.0121303      0              -257.783       263169         64.04          0.988447       1843872        
3         6.05404e-07    4.76843e-07    2.9613e-05     0.000276379    0.0108683      0.0136425      0              -306.659       131585         60.3188        0.986594       1975457        
4         1.08225e-06    6.74357e-07    8.33198e-05    0.000411355    0.0134027      0.0157037      0              -510.169       66049          55.6178        0.984344       2041506        
5         1.7566e-06     4.76843e-07    3.30081e-05    7.51089e-05    0              0.00866654     0              -136.149       126589         52.912         0.982954       2168095        
6         2.23345e-06    6.74357e-07    2.30138e-05    0.000108503    0              0.0104165      0              -136.731       126589         50.0204        0.981189       2294684        
7         2.9078e-06     6.74356e-07    2.27982e-05    7.94668e-05    0              0.00891442     0              -102.796       126589         47.7641        0.979586       2421273        
8         3.58216e-06    9.53683e-07    1.58839e-05    0.000116998    0              0.0108166      0              -105.165       126589         45.3162        0.977534       2547862        
9         4.53584e-06    9.53682e-07    1.57296e-05    8.71393e-05    0              0.00933484     0              -80.3116       126589         43.3805        0.975658       2674451        
10        5.48952e-06    1.34871e-06    1.09541e-05    0.000130475    0              0.0114226      0              -83.6203       126589         41.2493        0.973246       2801040        
11        6.83823e-06    1.34871e-06    1.08453e-05    9.87029e-05    0              0.00993493     0              -64.7317       126589         39.5422        0.971033       2927629        
12        8.18694e-06    1.90736e-06    2.91404e-05    0.000323122    0.0129734      0.0140167      0              -106.733       64049          37.8788        0.968102       2991678        
13        1.00943e-05    1.90735e-06    2.89615e-05    0.000129048    0              0.0113599      0              -57.6834       64049          36.1864        0.965464       3055727        
14        1.20016e-05    2.6974e-06     7.93743e-05    0.00033608     0.012866       0.0146633      0              -45.1683       33021          34.7178        0.961977       3088748        
15        1.4699e-05     2.69739e-06    9.58483e-05    0.000304245    0.012079       0.0131513      0              -74.1781       30561          33.3845        0.958744       3119309        
16        1.73964e-05    2.69738e-06    9.61717e-05    0.000126741    0.00192208     0.0110831      0              -41.0713       30289          32.0749        0.955789       3149598        
17        2.00938e-05    2.69737e-06    9.46732e-05    9.72046e-05    0              0.00985924     0              -32.5312       30289          30.9875        0.953032       3179887        
18        2.27912e-05    2.69737e-06    7.82469e-05    9.17537e-05    0              0.00957881     0              -28.0079       32485          29.9699        0.950449       3212372        
19        2.54886e-05    3.81464e-06    6.76749e-05    0.000145168    0.00416096     0.0114421      0              -27.9184       30085          28.9815        0.947011       3242457        
20        2.93032e-05    3.81463e-06    6.9483e-05     0.000141811    0.00542423     0.0106379      0              -26.4083       29565          28.0736        0.943773       3272022        
21        3.31178e-05    5.39468e-06    4.76084e-05    0.000175291    0              0.0132398      0              -28.8175       29565          26.9594        0.939532       3301587        
22        3.85125e-05    5.39465e-06    4.65864e-05    0.000139431    0              0.0118081      0              -23.3783       29565          26.0303        0.935571       3331152        
23        4.39072e-05    5.39462e-06    4.87282e-05    0.000116531    0.00121394     0.0107218      0              -19.445        29081          25.239         0.931839       3360233        
24        4.93018e-05    5.39459e-06    5.05593e-05    9.75552e-05    0.000787163    0.00984222     0              -16.6756       28665          24.5468        0.928301       3388898        
25        5.46964e-05    7.62906e-06    3.45905e-05    0.000161858    0              0.0127223      0              -19.2866       28665          23.7072        0.923597       3417563        
26        6.23254e-05    7.629e-06      3.38023e-05    0.000134499    0              0.0115974      0              -16.1951       28665          22.9826        0.919164       3446228        
27        6.99544e-05    7.62894e-06    0.000119013    0.000261158    0.011889       0.0119795      0              -20.4624       14929          22.4905        0.914866       3461157        
28        7.75834e-05    7.62888e-06    0.000103061    0.000130459    0              0.0114219      0              -13.4912       15849          21.7996        0.910845       3477006        
29        8.52122e-05    1.07888e-05    9.03444e-05    0.000301674    0.0109807      0.0143908      0              -9.33877       14437          21.2523        0.905371       3491443        
30        9.6001e-05     1.07887e-05    0.000107871    0.000198641    0.00591453     0.012698       0              -13.7917       13561          20.6346        0.900204       3505004        
31        0.00010679     1.07886e-05    9.451e-05      0.00013703     7.50359e-13    0.011706       0              -11.42         13965          20.0414        0.895318       3518969        
32        0.000117578    1.52571e-05    0.000213044    0.000298568    0.00848854     0.015196       0              -14.2632       7541           19.4172        0.888755       3526510        
33        0.000132835    1.52569e-05    0.000190015    0.000202164    0              0.0142185      0              -11.3409       8021           18.773         0.8826         3534531        
34        0.000148092    1.52567e-05    6.7553e-05     0.000163946    0              0.0128041      0              -9.55892       13525          18.2239        0.87677        3548056        
35        0.000163349    1.52564e-05    6.59864e-05    0.000135359    0.00104222     0.0115803      0              -8.25393       13509          17.7564        0.871208       3561565        
36        0.000178605    2.15755e-05    0.000148639    0.000285484    0.00755341     0.0153576      0              -9.25793       7301           17.229         0.863713       3568866        
37        0.000200181    2.15751e-05    0.000205326    0.000253365    0.00727032     0.0144312      0              -7.39937       6441           16.7405        0.856582       3575307        
38        0.000221756    2.15746e-05    0.000126583    0.000193042    0              0.013894       0              -7.50478       7761           16.2413        0.849835       3583068        
39        0.000243331    2.15741e-05    0.000124266    0.000148679    0              0.0121934      0              -6.32526       7777           15.8288        0.843388       3590845        
40        0.000264905    2.15737e-05    0.000122519    0.000129368    0.00137727     0.0112947      0              -5.42268       7761           15.466         0.837193       3598606        
41        0.000286478    3.05091e-05    0.000121728    0.000252286    0.00568084     0.0151419      0              -5.67376       6549           15.0266        0.82882        3605155        
42        0.000316988    3.05082e-05    9.16911e-05    0.000202538    0.000608779    0.0142198      0              -5.957         7161           14.6018        0.820848       3612316        
43        0.000347496    3.05073e-05    0.000129812    0.000187674    0.0042797      0.0131451      0              -4.68593       6229           14.2442        0.813196       3618545        
44        0.000378003    3.05063e-05    0.000118201    0.000151301    0              0.0123004      0              -4.65232       6357           13.9023        0.805849       3624902        
45        0.000408509    3.05054e-05    8.61133e-05    0.000141134    0              0.01188        0              -4.17875       7125           13.5815        0.798781       3632027        
46        0.000439015    4.31398e-05    0.000218004    0.000277103    0.00642989     0.0155491      0              -4.62165       3817           13.211         0.789184       3635844        
47        0.000482155    3.05031e-05    7.78458e-05    0.000120465    0              0.0109757      0              -3.39181       7409           12.9298        0.782653       3643253        
48        0.000512658    4.31366e-05    7.82316e-05    0.000202676    0.00396006     0.0138119      0              -3.58223       6173           12.6155        0.773748       3649426        
49        0.000555794    4.31348e-05    0.000122298    0.00021561     0.00584541     0.0134035      0              -4.18084       5137           12.3307        0.76514        3654563        
50        0.000598929    4.31329e-05    8.31237e-05    0.000164275    0              0.012817       0              -3.41283       5889           12.0338        0.756868       3660452        
51        0.000642062    4.3131e-05     7.95177e-05    0.000144454    0.00232049     0.0117762      0              -2.97277       5905           11.784         0.748856       3666357        
52        0.000685193    4.31292e-05    5.90277e-05    0.000133372    0              0.0115487      0              -2.79505       6533           11.531         0.741109       3672890        
53        0.000728322    6.09912e-05    0.000140539    0.000259484    0.00584855     0.0151914      0              -3.51811       3561           11.2419        0.730527       3676451        
54        0.000789314    6.09875e-05    0.000206038    0.000337499    0.0115166      0.0150914      0              -2.45331       2953           11.0064        0.720219       3679404        
55        0.000850301    6.09838e-05    0.000135076    0.000220895    0              0.0148625      0              -2.98029       3509           10.7016        0.710371       3682913        
56        0.000911285    6.09801e-05    0.000123784    0.000175738    0              0.0132566      0              -2.57592       3645           10.4428        0.700878       3686558        
57        0.000972265    6.09763e-05    0.000120452    0.000148772    0.00116485     0.0121396      0              -2.23709       3641           10.2174        0.691677       3690199        
58        0.00103324     6.09726e-05    0.000101532    0.000139781    0.00240166     0.0115704      0              -2.03079       3993           10.0095        0.682734       3694192        
59        0.00109421     6.09689e-05    6.63671e-05    0.00012628     0              0.0112374      0              -1.9406        4829           9.80641        0.674045       3699021        
60        0.00115518     8.62178e-05    0.000143652    0.000302868    0.00907481     0.0155561      0              -1.92876       2757           9.57636        0.662089       3701778        
61        0.0012414      8.62103e-05    9.95143e-05    0.000230576    0.00348818     0.014755       0              -2.32226       3037           9.32888        0.650561       3704815        
62        0.00132761     8.62029e-05    0.000127875    0.000209388    0.00472626     0.0137885      0              -1.91183       2693           9.11217        0.639375       3707508        
63        0.00141381     8.61954e-05    8.26985e-05    0.000188345    0              0.0137239      0              -1.9075        3193           8.884          0.628569       3710701        
64        0.00150001     8.6188e-05     0.000114319    0.00017394     0.00441985     0.01256        0              -1.57404       2717           8.69883        0.618035       3713418        
65        0.0015862      8.61806e-05    7.52834e-05    0.000158712    0              0.0125981      0              -1.61626       3217           8.49701        0.607821       3716635        
66        0.00167238     8.61731e-05    0.000106297    0.000149971    0.0043117      0.0115743      0              -1.3517        2697           8.33341        0.597836       3719332        
67        0.00175855     0.000121857    0.000212546    0.00029945     0.00768584     0.0157544      0              -1.59886       1573           8.1173         0.584113       3720905        
68        0.00188041     0.000121842    0.000161963    0.000234366    0.000421871    0.0153045      0              -1.75211       1773           7.88678        0.570874       3722678        
69        0.00200225     0.000121827    0.000103024    0.000205154    0              0.0143232      0              -1.58913       2169           7.67553        0.558054       3724847        
70        0.00212408     0.000121812    0.000163227    0.000196411    0.00336294     0.0136591      0              -1.36549       1649           7.48346        0.545594       3726496        
71        0.00224589     0.000121797    0.000118288    0.000176865    0              0.0132991      0              -1.36162       1929           7.29214        0.533501       3728425        
72        0.00236769     0.000121782    7.43415e-05    0.000164918    0              0.012842       0              -1.26504       2325           7.10941        0.521752       3730750        
73        0.00248947     0.000121767    0.000108308    0.000156702    0.00298977     0.0122038      0              -1.10684       1913           6.94395        0.510295       3732663        
74        0.00261123     0.000121753    6.98089e-05    0.000143644    0              0.0119852      0              -1.10789       2281           6.77639        0.499144       3734944        
75        0.00273299     0.000121738    0.000101759    0.000137839    0.0028355      0.0114515      0              -0.962587      1877           6.6233         0.488256       3736821        
76        0.00285473     0.000121723    6.58789e-05    0.000128196    0              0.0113224      0              -0.984575      2237           6.46684        0.477649       3739058        
77        0.00297645     0.000172121    0.000127572    0.000299961    0.00818183     0.0154255      0              -1.0273        1321           6.28242        0.463026       3740379        
78        0.00314857     0.000172091    0.000152362    0.000223118    0.00276513     0.0147106      0              -1.2015        1169           6.08516        0.448897       3741548        
79        0.00332066     0.000172062    0.000178114    0.000275459    0.00729567     0.0148396      0              -1.19628       1061           5.91053        0.435114       3742609        
80        0.00349272     0.000172032    0.000108205    0.000211973    0              0.0145593      0              -1.09116       1269           5.70961        0.421878       3743878        
81        0.00366475     0.000172002    0.000125331    0.000179235    0.00179345     0.013275       0              -0.964037      1161           5.53273        0.409071       3745039        
82        0.00383676     0.000171972    0.000149891    0.000197292    0.00494813     0.0130575      0              -0.925814      1045           5.37579        0.396587       3746084        
83        0.00400873     0.000171943    8.7305e-05     0.000170727    0              0.0130663      0              -0.88692       1277           5.1971         0.384566       3747361        
84        0.00418067     0.000171913    0.000102856    0.000146317    0.00163214     0.0119932      0              -0.788745      1161           5.03823        0.372925       3748522        
85        0.00435258     0.000171883    0.000123274    0.000159543    0.00431356     0.0117962      0              -0.753293      1045           4.8962         0.361576       3749567        
86        0.00452447     0.000171854    7.19225e-05    0.000139666    0              0.0118181      0              -0.72905       1277           4.73531        0.350638       3750844        
87        0.00469632     0.000242996    0.000135067    0.00026052     0.00532239     0.0153955      0              -0.850282      773            4.54845        0.335734       3751617        
88        0.00493932     0.000171782    5.31742e-05    0.000130303    0              0.011415       0              -0.63905       1365           4.39137        0.325605       3752982        
89        0.0051111      0.000242895    0.00010398     0.000224789    0.00507408     0.0142522      0              -0.696105      821            4.22212        0.311782       3753803        
90        0.00535399     0.000242835    0.000128009    0.000250052    0.00776993     0.0140106      0              -0.604254      709            4.06012        0.298402       3754512        
91        0.00559683     0.000242776    0.000144343    0.000226377    0.00658497     0.0134687      0              -0.704997      645            3.90055        0.285502       3755157        
92        0.00583961     0.000242717    0.000151355    0.000163989    0.00212639     0.012654       0              -0.614617      601            3.73309        0.273182       3755758        
93        0.00608232     0.000242657    7.51314e-05    0.000175604    0              0.0132516      0              -0.600852      805            3.55038        0.261531       3756563        
94        0.00632498     0.000242598    9.13808e-05    0.000147113    0.00366906     0.011598       0              -0.44537       701            3.40833        0.250323       3757264        
95        0.00656758     0.000242539    9.75763e-05    0.000140279    0.0039074      0.011147       0              -0.488099      653            3.27105        0.239533       3757917        
96        0.00681012     0.000342918    0.000166531    0.000304424    0.00893031     0.0153992      0              -0.534716      409            3.09745        0.224935       3758326        
97        0.00715303     0.0003428      0.000167035    0.000211977    0.00338901     0.0141749      0              -0.539973      377            2.91198        0.211238       3758703        
98        0.00749583     0.000342681    0.00017147     0.000191643    0.0037781      0.0133717      0              -0.446801      353            2.73917        0.198331       3759056        
99        0.00783852     0.000342563    8.32865e-05    0.000177667    0              0.0133292      0              -0.437193      477            2.55785        0.186351       3759533        
100       0.00818108     0.000342445    9.37645e-05    0.000145548    0.00296299     0.0117278      0              -0.348456      421            2.40883        0.175052       3759954        
101       0.00852352     0.000342327    0.000101265    0.0001282      0.00276325     0.0110001      0              -0.319878      377            2.26625        0.164408       3760331        
102       0.00886585     0.000483956    0.000167028    0.000253046    0.00711743     0.0148497      0              -0.316296      241            2.088          0.150422       3760572        
103       0.00934981     0.000483719    8.07023e-05    0.00018899     0              0.0137474      0              -0.33731       301            1.90476        0.137739       3760873        
104       0.00983352     0.000483483    7.55141e-05    0.00015075     0.00177228     0.0121864      0              -0.266587      289            1.74575        0.126113       3761162        
105       0.010317       0.000483247    6.76061e-05    0.000123875    0.000492476    0.0111236      0              -0.232925      281            1.59855        0.115475       3761443        
106       0.0108003      0.00068308     9.02336e-05    0.000303789    0.00973966     0.0148278      0              -0.249004      189            1.43176        0.1016         3761632        
107       0.0114833      0.000682609    0.000165139    0.000359163    0.0123115      0.0148737      0              -0.258242      133            1.2921         0.0883901      3761765        
108       0.0121659      0.000682137    0.000155247    0.000187011    0.00601413     0.0124636      0              -0.173052      117            1.13455        0.0769221      3761882        
109       0.0128481      0.000681666    4.36057e-05    0.000151973    0              0.0123277      0              -0.150814      177            0.955037       0.0676531      3762059        
110       0.0135297      0.000963356    5.88535e-05    0.00020486     0.00714182     0.0131501      0              -0.0812172     121            0.823869       0.0558496      3762180        
111       0.0144931      0.000962415    9.39852e-05    0.000222391    0.00989245     0.0121536      0              -0.119227      81             0.695033       0.045222       3762261        
112       0.0154555      0.00135973     3.51059e-05    0.000161704    0              0.0127163      0              -0.0881394     81             0.524542       0.0343533      3762342        
113       0.0168152      0.00192029     4.18183e-05    0.00027105     0.010316       0.0133341      0              -0.100291      41             0.360684       0.0227815      3762383        
114       0.0187355      0.00191654     1.66129e-05    8.05365e-05    0              0.00897422     0              -0.0283549     41             0.243793       0.0154189      3762424        
115       0.0206521      0.00541021     4.47296e-06    0.000183911    0              0.0135614      0              -0.0144618     41             0.103852       0.00657791     3762465        
116       0.0260623      0.0215213      2.43856e-06    0.000239446    0.0121501      0.0138305      0              -0.00298435    25             0.0111269      0.000646668    3762490        
117       0.0475836      0.952416       2.88804e-09    0.000117134    0.00765026     0.00578346     0              -8.82752e-05   13             7.95174e-05    1.54054e-05    3762503        


==> js-logfile-astfem.dat <==
TimeStep Time           DeltaT         SpaceEstimate2 CT-Estimate2   C-Estimate     T-Estimate     D-Estimate2    E-Estimate     Dofs           ErrorH1        ErrorL2        SumDof
0         0              0.02           1.52168e-08    2.32746e-07    0              0.000482438    3.98011e-06    -1.53239e-07   2113           8.11828e-05    1.22592e-05    6338           
1         0.02           0.02           2.20893e-07    2.75843e-06    7.64312e-05    0.00165303     3.06418e-06    -1.69126e-06   1211           0.000537259    0.000420904    7549           
2         0.04           0.0141422      9.88757e-07    5.02415e-06    0.000252223    0.00223902     1.20131e-06    -3.32948e-06   749            0.000990582    0.000734155    8298           
3         0.0541422      0.0123477      3.24372e-06    5.95203e-06    0.000122397    0.00243791     7.46478e-07    -4.25495e-06   544            0.00138464     0.000930393    8842           
4         0.06649        0.0123477      3.81821e-06    8.1475e-06     0.000126821    0.00285364     6.08317e-07    -5.48176e-06   598            0.00182834     0.00115001     9440           
5         0.0788377      0.0123477      3.95323e-06    1.0307e-05     0.000101691    0.00320925     4.87611e-07    -6.85811e-06   641            0.00226398     0.00127758     10081          
6         0.0911854      0.0123477      4.43095e-06    1.28425e-05    0.000162088    0.00358225     3.83141e-07    -8.26656e-06   723            0.00340114     0.00243584     10804          
7         0.103533       0.0123477      5.09491e-06    1.46734e-05    0.000175203    0.00382599     2.93838e-07    -9.63675e-06   763            0.00385148     0.00247313     11567          
8         0.115881       0.0123477      5.99947e-06    1.73099e-05    0.000226215    0.00415931     2.18602e-07    -1.09315e-05   818            0.00465047     0.00293939     12385          
9         0.128229       0.0123477      2.94761e-06    2.27372e-05    0              0.00476835     1.56345e-07    -1.17092e-05   1217           0.00601828     0.00422055     13602          
10        0.140576       0.0123477      3.63414e-06    1.77087e-05    0.000326416    0.00419749     1.06064e-07    -1.25019e-05   1235           0.00699136     0.00486458     14837          
11        0.152924       0.0123477      4.46078e-06    1.88681e-05    0.000341991    0.00434079     6.67407e-08    -1.3176e-05    1241           0.00801853     0.00562481     16078          
12        0.165272       0.0123477      5.38577e-06    1.72414e-05    0              0.00415228     3.74048e-08    -1.38629e-05   1251           0.00899807     0.00632053     17329          
13        0.17762        0.0123477      6.49061e-06    1.78237e-05    0              0.00422181     1.71243e-08    -1.43755e-05   1251           0.00999429     0.00702868     18580          
14        0.189967       0.0123477      3.13847e-06    2.23792e-05    0              0.00473066     5.00035e-09    -1.45201e-05   1853           0.0101256      0.00658467     20433          
15        0.202315       0.0123477      4.90223e-06    3.47977e-05    0.000870443    0.0058442      1.67952e-10    -1.42257e-05   1670           0.0111455      0.00703148     22103          
16        0.214663       0.0123477      5.58808e-06    1.82606e-05    0              0.00427324     1.79759e-09    -1.49128e-05   1676           0.0120882      0.00762935     23779          
17        0.22701        0.0123477      6.37332e-06    1.79443e-05    0              0.00423608     9.09354e-09    -1.46693e-05   1676           0.0130204      0.00822387     25455          
18        0.239358       0.0123477      7.19979e-06    1.75161e-05    0              0.00418522     2.12946e-08    -1.43182e-05   1676           0.0139413      0.00881197     27131          
19        0.251706       0.0123477      3.93164e-06    3.37503e-05    0              0.0058095      3.76752e-08    -1.37355e-05   2310           0.0119725      0.00333047     29441          
20        0.264054       0.0123477      5.50081e-06    2.43973e-05    0.000941357    0.00486932     5.75409e-08    -1.20753e-05   2098           0.0134155      0.00557615     31539          
21        0.276401       0.0123477      5.89649e-06    1.5399e-05     0              0.00392416     8.02346e-08    -1.22597e-05   2108           0.0145558      0.00684257     33647          
22        0.288749       0.0123477      6.40935e-06    1.42412e-05    0              0.00377375     1.05133e-07    -1.16041e-05   2112           0.0152832      0.00719059     35759          
23        0.301097       0.0123477      6.91534e-06    1.31852e-05    0              0.00363114     1.31647e-07    -1.07797e-05   2114           0.0159844      0.00752582     37873          
24        0.313445       0.0123477      4.11495e-06    4.94499e-05    0              0.00703206     1.5922e-07     -1.0123e-05    2916           0.0169309      0.00823072     40789          
25        0.325792       0.0123477      4.32741e-06    1.08946e-05    0              0.0033007      1.87335e-07    -8.98201e-06   2916           0.0175876      0.00855091     43705          
26        0.33814        0.0123477      4.53162e-06    9.6807e-06     0              0.00311138     2.15505e-07    -7.99007e-06   2916           0.0182027      0.00885347     46621          
27        0.350488       0.0123477      4.72587e-06    8.49362e-06    0              0.00291438     2.43278e-07    -7.01218e-06   2916           0.0187783      0.00913712     49537          
28        0.362835       0.0123477      4.90825e-06    7.31998e-06    0              0.00270555     2.70237e-07    -6.04394e-06   2916           0.0193125      0.0094007      52453          
29        0.375183       0.0123477      4.08931e-06    3.76265e-05    0.000681071    0.00613527     2.95998e-07    -4.84983e-06   3310           0.0206424      0.0107772      55763          
30        0.387531       0.0123477      4.14618e-06    5.16643e-06    0              0.00227298     3.20217e-07    -4.29309e-06   3310           0.0211163      0.0110234      59073          
31        0.399879       0.0123477      2.10967e-06    1.86893e-05    0              0.00432311     3.42576e-07    -3.28936e-06   4498           0.0204765      0.00928091     63571          
32        0.412226       0.0123477      2.15149e-06    3.17284e-06    0              0.00178125     3.628e-07      -2.63093e-06   4498           0.0208257      0.00944127     68069          
33        0.424574       0.0123477      2.18602e-06    2.34686e-06    0              0.00153195     3.80642e-07    -1.94839e-06   4498           0.0211262      0.0095792      72567          
34        0.436922       0.0174623      1.64853e-06    2.06025e-06    0              0.00143536     7.97338e-07    -1.6053e-06    4498           0.021449       0.0097267      77065          
35        0.454384       0.0349247      1.22532e-06    1.54707e-06    0              0.00124381     3.3611e-06     -9.73831e-07   4498           0.0218069      0.00989289     81563          
36        0.489309       0.0349248      1.21189e-06    2.01201e-08    0              0.000141845    3.42222e-06    -3.03428e-09   4498           0.0218017      0.00989642     86061          
37        0.524234       0.0349248      1.18041e-06    2.24228e-06    0              0.00149742     3.28448e-06    -1.4299e-06    4498           0.0213757      0.00970748     90559          
38        0.559158       0.0123477      2.09805e-06    3.11295e-06    0              0.00176436     3.85773e-07    -2.50334e-06   4498           0.0210288      0.00954592     95057          
39        0.571506       0.0123477      2.05391e-06    2.80557e-06    0              0.00167498     3.68733e-07    -2.34481e-06   4498           0.0206996      0.00940234     99555          
40        0.583854       0.0123477      2.00093e-06    3.59838e-06    0              0.00189694     3.4924e-07     -2.99854e-06   4498           0.0203292      0.00923636     104053         
41        0.596202       0.0123477      1.94273e-06    4.55829e-06    0              0.00213501     3.27529e-07    -3.79463e-06   4498           0.0199125      0.00904872     108551         
42        0.608549       0.0123477      1.88004e-06    5.60953e-06    0              0.00236845     3.03867e-07    -4.66835e-06   4498           0.0194499      0.00884014     113049         
43        0.620897       0.0123477      1.81345e-06    6.72683e-06    0              0.00259361     2.78559e-07    -5.59746e-06   4498           0.0189432      0.00861144     117547         
44        0.633245       0.0123477      1.74351e-06    7.8904e-06     0              0.00280899     2.5194e-07     -6.56524e-06   4498           0.0183943      0.0083635      122045         
45        0.645593       0.0123477      1.67077e-06    9.08063e-06    0              0.00301341     2.24382e-07    -7.55525e-06   4498           0.0178052      0.00809731     126543         
46        0.65794        0.0123477      1.59581e-06    1.02772e-05    0              0.00320581     1.96291e-07    -8.55062e-06   4498           0.0171785      0.00781393     131041         
47        0.670288       0.0123477      1.51917e-06    1.14594e-05    0              0.00338517     1.68108e-07    -9.53396e-06   4498           0.0165166      0.00751453     135539         
48        0.682636       0.0123477      1.4414e-06     1.26057e-05    0              0.00355046     1.40308e-07    -1.04876e-05   4498           0.0158224      0.00720034     140037         
49        0.694983       0.0123477      1.36302e-06    1.36949e-05    0              0.00370067     1.134e-07      -1.13936e-05   4498           0.0150987      0.00687271     144535         
50        0.707331       0.0123477      1.28451e-06    1.47057e-05    0              0.0038348      8.79268e-08    -1.22344e-05   4498           0.0143487      0.00653305     149033         
51        0.719679       0.0123477      1.20632e-06    1.5617e-05     0              0.00395184     6.44677e-08    -1.29924e-05   4498           0.0135757      0.00618289     153531         
52        0.732027       0.0123477      1.12886e-06    1.6409e-05     0              0.0040508      4.36349e-08    -1.36511e-05   4498           0.0127834      0.00582381     158029         
53        0.744374       0.0123477      1.05247e-06    1.70624e-05    0              0.00413067     2.60754e-08    -1.41946e-05   4498           0.0119754      0.00545751     162527         
54        0.756722       0.0123477      9.77447e-07    1.75599e-05    0              0.00419045     1.24707e-08    -1.46083e-05   4498           0.0111556      0.00508577     167025         
55        0.76907        0.0123477      9.04046e-07    1.78857e-05    0              0.00422915     3.53672e-09    -1.48791e-05   4498           0.0103283      0.00471046     171523         
56        0.781418       0.0123477      8.32449e-07    1.80265e-05    0              0.00424577     2.37439e-11    -1.49961e-05   4498           0.00949763     0.00433352     176021         
57        0.793765       0.0123477      7.62788e-07    1.79717e-05    0              0.0042393      2.71653e-09    -1.49502e-05   4498           0.00866819     0.003957       180519         
58        0.806113       0.0123477      6.95146e-07    1.77136e-05    0              0.00420876     1.24343e-08    -1.47352e-05   4498           0.00784469     0.00358303     185017         
59        0.818461       0.0123477      2.89216e-06    2.11207e-05    0.00145766     0.00461568     3.0031e-08     -1.28335e-05   2616           0.00729079     0.00373172     187633         
60        0.830809       0.0123477      2.65374e-06    1.6644e-05     0              0.0040797      5.63943e-08    -1.38908e-05   2616           0.00646138     0.00331134     190249         
61        0.843156       0.0123477      2.41187e-06    1.56991e-05    0              0.00396221     9.24468e-08    -1.30931e-05   2616           0.00565568     0.00290194     192865         
62        0.855504       0.0123477      2.16664e-06    1.4613e-05     0              0.00382269     1.39146e-07    -1.21842e-05   2616           0.00487819     0.00250642     195481         
63        0.867852       0.0123477      1.91884e-06    1.33592e-05    0              0.00365502     1.97482e-07    -1.11366e-05   2616           0.00413459     0.00212778     198097         
64        0.880199       0.0123477      1.66971e-06    1.19546e-05    0              0.00345755     2.68481e-07    -9.9634e-06    2616           0.00343099     0.00176912     200713         
65        0.892547       0.0123477      1.4211e-06     1.04274e-05    0              0.00322915     3.53204e-07    -8.6879e-06    2616           0.00277368     0.00143363     203329         
66        0.904895       0.0123477      9.23626e-07    1.20366e-05    0.00168995     0.00357482     4.52733e-07    -6.36345e-06   1553           0.00202052     0.000867234    204882         
67        0.917243       0.0123477      3.90119e-07    8.07395e-06    0.00169954     0.00324204     5.68238e-07    -1.57107e-06   1099           0.00170898     0.000985015    205981         
68        0.92959        0.0123477      4.7058e-07     6.09291e-06    0.000866851    0.00251693     7.0073e-07     -3.96913e-06   818            0.00142829     0.00102851     206799         
69        0.941938       0.0246955      2.32845e-07    6.90745e-06    0.000663784    0.0026697      3.73836e-06    -4.27455e-06   630            0.000605481    0.000326655    207429         
70        0.966634       0.0174624      6.206e-08      2.13081e-06    0.000346629    0.00147532     2.51161e-06    -1.42957e-06   522            0.00024945     0.000112329    207951         
71        0.984096       0.0174624      4.90841e-07    3.32514e-07    8.37386e-05    0.000579113    3.14142e-06    -1.72079e-07   378            0.000119408    3.10983e-05    208329         
72        1.00156        0.0174624      3.64135e-06    3.22151e-06    0.000295747    0.00177696     3.64334e-06    -9.77479e-07   284            0.000236574    7.2859e-05     208613         
73        1.01902        0.0174625      2.24536e-06    4.23355e-06    6.47684e-05    0.00205758     2.90383e-06    -2.11249e-06   376            0.000634541    0.000465966    208989         
74        1.03648        0.0123477      4.71123e-06    5.99859e-06    0.00025274     0.00244971     1.17822e-06    -3.04201e-06   498            0.0010115      0.000713644    209487         
75        1.04883        0.0123477      6.97009e-06    6.98421e-06    0.000315562    0.00263154     9.7886e-07     -4.18895e-06   516            0.00145002     0.00106853     210003         
76        1.06118        0.0123477      2.10508e-06    8.54789e-06    8.58976e-05    0.00292345     8.02689e-07    -4.09126e-06   738            0.001425       0.000687471    210741         
77        1.07353        0.0123477      6.63874e-06    9.55289e-06    0.000337325    0.00307697     6.4811e-07     -7.18798e-06   593            0.00202002     0.00116328     211334         
78        1.08587        0.0123477      5.66644e-06    1.17646e-05    0.000247807    0.00343573     5.13854e-07    -8.54752e-06   682            0.00282736     0.00187547     212016         
79        1.09822        0.0123477      5.56391e-06    1.4501e-05     0.0001743      0.00380453     3.98486e-07    -1.04973e-05   732            0.00297915     0.00134919     212748         
80        1.11057        0.0123477      6.49051e-06    1.53536e-05    0.000106107    0.00391628     3.00623e-07    -1.16821e-05   786            0.00350255     0.00156277     213534         
81        1.12292        0.0123477      3.49383e-06    1.83511e-05    0              0.00428382     2.18971e-07    -1.31822e-05   1215           0.00438582     0.0023115      214749         
82        1.13527        0.0123477      4.0401e-06     2.0889e-05     0.000283241    0.00456227     1.52288e-07    -1.48054e-05   1232           0.00594721     0.00394108     215981         
83        1.14761        0.0123477      5.13456e-06    2.07444e-05    0.000194504    0.00455073     9.93317e-08    -1.53792e-05   1238           0.00602936     0.00335562     217219         
84        1.15996        0.0123477      5.95609e-06    2.00928e-05    0.000463086    0.00446066     5.89164e-08    -1.58967e-05   1285           0.00759846     0.00509011     218504         
85        1.17231        0.0123477      3.9321e-06     2.54919e-05    2.76166e-05    0.00504892     2.99008e-08    -1.69129e-05   1749           0.0073946      0.00373027     220253         
86        1.18466        0.0123477      5.46329e-06    2.87347e-05    0.000884465    0.00530407     1.11804e-08    -1.77733e-05   1514           0.00790511     0.00312077     221767         
87        1.197          0.0123477      3.36476e-06    2.6652e-05     9.27665e-05    0.00516115     1.69643e-09    -1.76159e-05   2131           0.00958115     0.00544601     223898         
88        1.20935        0.0123477      5.06647e-06    2.3568e-05     0.000974599    0.00477941     4.29826e-10    -1.68022e-05   1933           0.00952667     0.0042278      225831         
89        1.2217         0.0123477      5.75833e-06    2.08896e-05    0              0.00457051     6.40343e-09    -1.74377e-05   1937           0.0102847      0.00456991     227768         
90        1.23405        0.0123477      6.49258e-06    2.04713e-05    0              0.00452452     1.86814e-08    -1.71036e-05   1939           0.0110355      0.00490911     229707         
91        1.24639        0.0123477      7.26216e-06    1.9871e-05     0              0.00445769     3.63696e-08    -1.66034e-05   1941           0.0117752      0.00524367     231648         
92        1.25874        0.0123477      4.10268e-06    3.21313e-05    0              0.00566845     5.86174e-08    -1.64555e-05   2641           0.0133539      0.00703662     234289         
93        1.27109        0.0123477      3.41342e-06    3.83883e-05    0.000376084    0.00618428     8.46086e-08    -1.48436e-05   3127           0.0149645      0.0087782      237416         
94        1.28344        0.0123477      3.68256e-06    1.66989e-05    0              0.00408643     1.13577e-07    -1.406e-05     3127           0.0157508      0.00924137     240543         
95        1.29579        0.0123477      3.95129e-06    1.55384e-05    0              0.00394188     1.44795e-07    -1.31093e-05   3127           0.0165059      0.00968873     243670         
96        1.30813        0.0123477      4.21736e-06    1.433e-05      0              0.0037855      1.77573e-07    -1.20974e-05   3127           0.0172302      0.0101182      246797         
97        1.32048        0.0123477      4.47818e-06    1.30457e-05    0              0.00361188     2.11269e-07    -1.1017e-05    3127           0.0179212      0.010528       249924         
98        1.33283        0.0123477      4.73127e-06    1.17084e-05    0              0.00342175     2.45277e-07    -9.88934e-06   3127           0.0185758      0.0109163      253051         
99        1.34518        0.0123477      4.97423e-06    1.03463e-05    0              0.00321657     2.79035e-07    -8.73921e-06   3127           0.0191912      0.0112816      256178         
100       1.35752        0.0123477      5.20471e-06    8.98637e-06    0              0.00299773     3.12024e-07    -7.59001e-06   3127           0.0197649      0.0116223      259305         
101       1.36987        0.0123477      5.42047e-06    7.65367e-06    0              0.00276653     3.43764e-07    -6.46337e-06   3127           0.0202946      0.0119372      262432         
102       1.38222        0.0123477      5.61938e-06    6.37153e-06    0              0.00252419     3.73818e-07    -5.37923e-06   3127           0.0207783      0.012225       265559         
103       1.39457        0.0123477      2.73125e-06    2.94331e-05    0              0.00542522     4.01789e-07    -4.63065e-06   4464           0.0217761      0.0131469      270023         
104       1.40692        0.0123477      2.76118e-06    4.17235e-06    0              0.00204263     4.27322e-07    -3.54539e-06   4464           0.0221828      0.0133893      274487         
105       1.41926        0.0123477      2.78523e-06    3.10901e-06    0              0.00176324     4.50106e-07    -2.64036e-06   4464           0.0225303      0.0136001      278951         
106       1.43161        0.0123477      2.80362e-06    2.20564e-06    0              0.00148514     4.69868e-07    -1.87081e-06   4464           0.0228229      0.0137786      283415         
107       1.44396        0.0123477      2.81633e-06    1.4488e-06     0              0.00120366     4.86379e-07    -1.22705e-06   4464           0.0230604      0.0139239      287879         
108       1.45631        0.0123477      2.82338e-06    8.43745e-07    0              0.000918556    4.99449e-07    -7.12789e-07   4464           0.0232421      0.0140355      292343         
109       1.46865        0.0123477      2.82477e-06    3.97809e-07    0              0.000630721    5.08933e-07    -3.3405e-07    4464           0.0233673      0.0141131      296807         
110       1.481          0.0123477      2.82058e-06    1.1714e-07     0              0.000342257    5.14724e-07    -9.599e-08     4464           0.0234356      0.0141564      301271         
111       1.49335        0.0123477      2.81089e-06    5.77953e-09    0              7.60234e-05    5.16759e-07    -2.02565e-09   4464           0.0234468      0.0141651      305735         
112       1.5057         0.0123477      2.79583e-06    6.53769e-08    0              0.000255689    5.15016e-07    -5.35502e-08   4464           0.0234008      0.0141393      310199         
113       1.51804        0.0123477      2.77554e-06    2.9511e-07     0              0.00054324     5.09513e-07    -2.49861e-07   4464           0.0232979      0.0140791      314663         
114       1.53039        0.0123477      2.7502e-06     6.9165e-07     0              0.000831655    5.00311e-07    -5.88119e-07   4464           0.0231383      0.0139846      319127         
115       1.54274        0.0123477      2.72e-06       1.24921e-06    0              0.00111768     4.87513e-07    -1.06339e-06   4464           0.0229226      0.0138562      323591         
116       1.55509        0.0123477      2.68517e-06    1.95959e-06    0              0.00139985     4.71262e-07    -1.6687e-06    4464           0.0226517      0.0136944      328055         
117       1.56744        0.0123477      2.64595e-06    2.8122e-06     0              0.00167696     4.51743e-07    -2.39502e-06   4464           0.0223266      0.0134999      332519         
118       1.57978        0.0123477      2.60258e-06    3.7943e-06     0              0.0019479      4.29184e-07    -3.2315e-06    4464           0.0219484      0.0132732      336983         
119       1.59213        0.0123477      2.55531e-06    4.89097e-06    0              0.00221155     4.03852e-07    -4.16543e-06   4464           0.0215187      0.0130153      341447         
120       1.60448        0.0123477      2.50442e-06    6.08531e-06    0              0.00246684     3.76057e-07    -5.18244e-06   4464           0.021039       0.0127272      345911         
121       1.61683        0.0123477      2.45015e-06    7.35865e-06    0              0.00271268     3.46151e-07    -6.26662e-06   4464           0.0205112      0.0124099      350375         
122       1.62917        0.0123477      2.39274e-06    8.6907e-06     0              0.002948       3.14526e-07    -7.40068e-06   4464           0.0199373      0.0120648      354839         
123       1.64152        0.0123477      2.33243e-06    1.00598e-05    0              0.00317171     2.81617e-07    -8.56616e-06   4464           0.0193196      0.0116931      359303         
124       1.65387        0.0123477      2.26943e-06    1.1443e-05     0              0.00338275     2.479e-07      -9.7436e-06    4464           0.0186605      0.0112963      363767         
125       1.66622        0.0123477      2.20393e-06    1.28166e-05    0              0.00358003     2.13892e-07    -1.09128e-05   4464           0.0179628      0.010876       368231         
126       1.67857        0.0123477      2.13606e-06    1.41564e-05    0              0.00376249     1.80151e-07    -1.2053e-05    4464           0.0172294      0.0104341      372695         
127       1.69091        0.0123477      2.06597e-06    1.54375e-05    0              0.00392906     1.47279e-07    -1.31433e-05   4464           0.0164633      0.0099723      377159         
128       1.70326        0.0123477      1.99373e-06    1.66354e-05    0              0.00407865     1.15918e-07    -1.41626e-05   4464           0.0156678      0.00949265     381623         
129       1.71561        0.0123477      1.91939e-06    1.77258e-05    0              0.0042102      8.67497e-08    -1.50903e-05   4464           0.0148464      0.00899726     386087         
130       1.72796        0.0123477      1.84297e-06    1.86852e-05    0              0.00432264     6.05006e-08    -1.59064e-05   4464           0.014003       0.00848838     390551         
131       1.7403         0.0123477      1.76442e-06    1.94913e-05    0              0.00441489     3.79369e-08    -1.65919e-05   4464           0.0131414      0.00796838     395015         
132       1.75265        0.0123477      1.68371e-06    2.01232e-05    0              0.00448589     1.98665e-08    -1.71291e-05   4464           0.0122657      0.00743975     399479         
133       1.765          0.0123477      1.60074e-06    2.05622e-05    0              0.00453455     7.13896e-09    -1.7502e-05    4464           0.0113804      0.00690511     403943         
134       1.77735        0.0123477      1.51542e-06    2.07919e-05    0              0.00455982     6.45453e-10    -1.76967e-05   4464           0.01049        0.00636723     408407         
135       1.78969        0.0123477      1.42765e-06    2.07992e-05    0              0.00456061     1.31852e-09    -1.77019e-05   4464           0.00959918     0.00582896     412871         
136       1.80204        0.0123477      1.33733e-06    2.0574e-05     0              0.00453586     1.01323e-08    -1.75093e-05   4464           0.00871305     0.00529333     417335         
137       1.81439        0.0123477      1.24439e-06    2.01107e-05    0              0.0044845      2.81024e-08    -1.71139e-05   4464           0.00783676     0.00476345     421799         
138       1.82674        0.0123477      1.14884e-06    1.9408e-05     0              0.00440545     5.6286e-08     -1.65147e-05   4464           0.00697571     0.00424258     426263         
139       1.83909        0.0123477      1.05075e-06    1.84698e-05    0              0.00429765     9.57817e-08    -1.5715e-05    4464           0.00613551     0.00373411     430727         
140       1.85143        0.0123477      9.50305e-07    1.73058e-05    0              0.00416003     1.4773e-07     -1.47232e-05   4464           0.00532199     0.00324155     435191         
141       1.86378        0.0123477      8.47842e-07    1.59322e-05    0              0.00399151     2.13312e-07    -1.3553e-05    4464           0.00454119     0.00276852     439655         
142       1.87613        0.0123477      1.43864e-06    1.76178e-05    0.00170518     0.00436908     2.93757e-07    -1.0235e-05    2549           0.00339757     0.00155991     442204         
143       1.88848        0.0123477      1.15282e-06    1.27086e-05    0              0.00356491     3.90321e-07    -1.076e-05     2557           0.00276849     0.00127619     444761         
144       1.90082        0.0123477      7.35492e-07    1.38811e-05    0.00157211     0.00384322     5.0429e-07     -7.68938e-06   1568           0.00245678     0.00152571     446329         
145       1.91317        0.0123477      7.86049e-07    1.08063e-05    0.0016764      0.00362536     6.37085e-07    -3.61383e-06   1073           0.00184815     0.00112441     447402         
146       1.92552        0.0123477      4.53211e-06    9.25555e-06    0.000672595    0.00306723     7.89937e-07    -6.14668e-06   733            0.00129348     0.00066842     448135         
147       1.93787        0.0123477      1.40362e-06    7.26227e-06    0.000958142    0.00275854     9.64507e-07    -3.87593e-06   578            0.00110386     0.000707986    448713         
148       1.95022        0.0174623      6.07899e-07    4.41004e-06    0.000503823    0.00213303     2.41208e-06    -3.00554e-06   491            0.00064646     0.000440646    449204         
149       1.96768        0.0174624      2.33742e-07    1.81033e-06    0.000255591    0.00137633     3.07092e-06    -1.19205e-06   434            0.00024924     9.38516e-05    449638         
150       1.98514        0.0174624      4.18783e-07    3.12904e-07    0.000174123    0.000559589    3.83711e-06    -1.29719e-07   328            0.000145482    4.0747e-05     449966         
151       2.0026         0.0174624      4.20923e-06    1.76803e-06    0.000238057    0.00131422     2.9827e-06     -7.13462e-07   252            0.000283868    0.000126529    450218         
152       2.02006        0.0174624      2.814e-06      4.03993e-06    6.16072e-05    0.00201288     2.37411e-06    -2.11796e-06   317            0.000791886    0.000612996    450535         
153       2.03753        0.0123477      4.78097e-06    5.47243e-06    4.02778e-05    0.00233886     9.6232e-07     -2.38742e-06   513            0.00135195     0.00110815     451048         
154       2.04987        0.0123477      6.33931e-06    6.79985e-06    0.000477837    0.00259767     7.98634e-07    -3.22066e-06   541            0.00208474     0.00178884     451589         
155       2.06222        0.0123477      2.87347e-06    7.99495e-06    0.000225116    0.00283225     6.54096e-07    -4.07001e-06   624            0.00253403     0.00211042     452213         
156       2.07457        0.0123477      6.19801e-06    9.31759e-06    0.000310289    0.00304563     5.27368e-07    -6.55803e-06   559            0.00441049     0.00397529     452772         
157       2.08692        0.0123477      4.28704e-06    1.08587e-05    5.5807e-05     0.00329482     4.17492e-07    -7.56739e-06   683            0.00237142     0.000561967    453455         
158       2.09927        0.0123477      4.73038e-06    1.17648e-05    0.000255933    0.00342293     3.23058e-07    -8.81842e-06   746            0.00315864     0.00148574     454201         
159       2.11161        0.0123477      5.919e-06      1.61713e-05    0.000208329    0.00401903     2.43074e-07    -1.03979e-05   774            0.00407473     0.00221594     454975         
160       2.12396        0.0123477      3.44234e-06    1.86422e-05    0              0.00431766     1.7645e-07     -1.10082e-05   1148           0.00739128     0.00621731     456123         
161       2.13631        0.0123477      4.37065e-06    1.96085e-05    0.000244749    0.00442316     1.22152e-07    -1.2215e-05    1193           0.00859279     0.00718004     457316         
162       2.14866        0.0123477      4.91863e-06    1.91862e-05    0.000321378    0.00437168     7.91517e-08    -1.3187e-05    1182           0.0101935      0.00859483     458498         
163       2.161          0.0123477      5.79298e-06    1.70193e-05    0              0.00412544     4.64719e-08    -1.36766e-05   1194           0.0112411      0.00939872     459692         
164       2.17335        0.0123477      7.01506e-06    1.76516e-05    0              0.00420138     2.31656e-08    -1.42291e-05   1194           0.012534       0.010488       460886         
165       2.1857         0.0123477      3.70446e-06    2.53033e-05    0              0.00503024     8.32264e-09    -1.445e-05     1670           0.0118475      0.00919558     462556         
166       2.19805        0.0123477      5.91903e-06    1.97405e-05    0.000811163    0.00437451     1.06588e-09    -1.39332e-05   1503           0.0121464      0.00899796     464059         
167       2.2104         0.0123477      6.83791e-06    1.82493e-05    0              0.00427192     5.54015e-10    -1.46999e-05   1511           0.0132001      0.00978693     465570         
168       2.22274        0.0123477      3.35166e-06    3.64738e-05    0              0.00603936     5.97973e-09    -1.48821e-05   2148           0.0121701      0.00735301     467718         
169       2.23509        0.0123477      3.57947e-06    3.58057e-05    6.88042e-05    0.00598323     1.65697e-08    -1.3874e-05    2555           0.0124526      0.00677284     470273         
170       2.24744        0.0123477      3.76409e-06    1.68941e-05    0              0.00411024     3.15854e-08    -1.37249e-05   2563           0.0133399      0.00733164     472836         
171       2.25979        0.0123477      4.06959e-06    1.62609e-05    0              0.00403248     5.03225e-08    -1.33328e-05   2563           0.0141597      0.00778713     475399         
172       2.27213        0.0123477      4.37696e-06    1.54979e-05    0              0.00393673     7.21111e-08    -1.2717e-05    2563           0.0149597      0.00823155     477962         
173       2.28448        0.0123477      4.68416e-06    1.45947e-05    0              0.00382031     9.63157e-08    -1.198e-05     2563           0.0157359      0.00866284     480525         
174       2.29683        0.0123477      4.98881e-06    1.35839e-05    0              0.00368563     1.22335e-07    -1.11522e-05   2563           0.0164847      0.00907909     483088         
175       2.30918        0.0123477      5.28843e-06    1.24909e-05    0              0.00353425     1.49604e-07    -1.02557e-05   2563           0.0172027      0.00947848     485651         
176       2.32152        0.0123477      5.58052e-06    1.13396e-05    0              0.00336744     1.77588e-07    -9.31051e-06   2563           0.0178869      0.00985931     488214         
177       2.33387        0.0123477      5.84792e-06    1.01517e-05    0              0.00318617     2.05792e-07    -8.28313e-06   2569           0.018533       0.01022        490783         
178       2.34622        0.0123477      4.81693e-06    4.81679e-05    0.000584213    0.00693131     2.3375e-07     -7.77581e-06   2988           0.0201403      0.0119455      493771         
179       2.35857        0.0123477      4.93833e-06    7.84304e-06    0              0.00280054     2.61035e-07    -6.48562e-06   2988           0.0207451      0.0123029      496759         
180       2.37092        0.0123477      5.05002e-06    6.62065e-06    0              0.00257306     2.87253e-07    -5.46878e-06   2988           0.0212972      0.012633       499747         
181       2.38326        0.0123477      5.1504e-06     5.49502e-06    0              0.00234415     3.12043e-07    -4.53629e-06   2988           0.0218         0.0129344      502735         
182       2.39561        0.0123477      2.5247e-06     4.31364e-05    0              0.00656783     3.35076e-07    -3.9417e-06    4142           0.0281228      0.021562       506877         
183       2.40796        0.0123477      2.56811e-06    3.54766e-06    0              0.00188352     3.56068e-07    -2.95067e-06   4142           0.0286381      0.0219546      511019         
184       2.42031        0.0123477      2.60529e-06    2.63586e-06    0              0.00162353     3.74759e-07    -2.1905e-06    4142           0.0290807      0.0222954      515161         
185       2.43265        0.0174623      1.97933e-06    2.37544e-06    0              0.00154124     7.87801e-07    -1.85171e-06   4142           0.0295611      0.0226651      519303         
186       2.45012        0.0349247      1.48273e-06    1.97025e-06    0              0.00140366     3.34006e-06    -1.24252e-06   4142           0.0301249      0.0231023      523445         
187       2.48504        0.0349248      1.46494e-06    4.58074e-08    0              0.000214027    3.42547e-06    -1.32231e-08   4142           0.0301974      0.0231656      527587         
188       2.51997        0.0349248      1.43325e-06    1.75656e-06    0              0.00132535     3.31173e-06    -1.11631e-06   4142           0.0296849      0.0227782      531729         
189       2.55489        0.0123478      2.52524e-06    2.72007e-06    0              0.00164926     3.91059e-07    -2.18422e-06   4142           0.0292317      0.0224265      535871         
190       2.56724        0.0123478      2.47918e-06    2.51536e-06    0              0.00158599     3.74915e-07    -2.10121e-06   4142           0.0288088      0.0221088      540013         
191       2.57959        0.0123477      2.42429e-06    3.28457e-06    0              0.00181234     3.56239e-07    -2.73591e-06   4142           0.0283225      0.0217384      544155         
192       2.59193        0.0123477      2.36379e-06    4.21632e-06    0              0.00205337     3.35266e-07    -3.50882e-06   4142           0.0277705      0.0213169      548297         
193       2.60428        0.0123477      2.29839e-06    5.2433e-06     0              0.00228982     3.12246e-07    -4.36238e-06   4142           0.027154       0.0208458      552439         
194       2.61663        0.0123477      2.22862e-06    6.34175e-06    0              0.00251828     2.8747e-07     -5.27579e-06   4142           0.0264755      0.020327       556581         
195       2.62898        0.0123477      2.15502e-06    7.49259e-06    0              0.00273726     2.61264e-07    -6.23291e-06   4142           0.0257375      0.0197625      560723         
196       2.64133        0.0123477      2.07811e-06    8.67658e-06    0              0.0029456      2.33986e-07    -7.21767e-06   4142           0.0249428      0.0191544      564865         
197       2.65367        0.0123477      1.99842e-06    9.8738e-06     0              0.00314226     2.06032e-07    -8.21345e-06   4142           0.0240948      0.0185053      569007         
198       2.66602        0.0123477      1.91646e-06    1.10636e-05    0              0.0033262      1.77829e-07    -9.20308e-06   4142           0.0231967      0.0178177      573149         
199       2.67837        0.0123477      1.83274e-06    1.22248e-05    0              0.0034964      1.49841e-07    -1.01689e-05   4142           0.0222524      0.0170946      577291         
200       2.69072        0.0123477      1.74772e-06    1.33361e-05    0              0.00365186     1.22565e-07    -1.10933e-05   4142           0.0212658      0.0163389      581433         
201       2.70306        0.0123477      1.66184e-06    1.4376e-05     0              0.00379157     9.6532e-08     -1.19582e-05   4142           0.0202412      0.0155539      585575         
202       2.71541        0.0123477      1.57549e-06    1.53236e-05    0              0.00391454     7.23094e-08    -1.27463e-05   4142           0.0191831      0.0147431      589717         
203       2.72776        0.0123477      1.48904e-06    1.61584e-05    0              0.00401975     5.04976e-08    -1.34406e-05   4142           0.0180963      0.0139102      593859         
204       2.74011        0.0123477      1.40277e-06    1.68609e-05    0              0.0041062      3.17316e-08    -1.40248e-05   4142           0.0169858      0.0130589      598001         
205       2.75245        0.0123477      1.31694e-06    1.74132e-05    0              0.00417291     1.66811e-08    -1.44841e-05   4142           0.0158571      0.0121935      602143         
206       2.7648         0.0123477      1.23173e-06    1.77989e-05    0              0.00421887     6.04991e-09    -1.48047e-05   4142           0.0147157      0.0113182      606285         
207       2.77715        0.0123477      1.14729e-06    1.80038e-05    0              0.00424309     5.76553e-10    -1.49749e-05   4142           0.0135674      0.0104375      610427         
208       2.7895         0.0123477      1.06372e-06    1.80162e-05    0              0.00424455     1.03386e-09    -1.4985e-05    4142           0.0124185      0.00955613     614569         
209       2.80185        0.0123477      9.81069e-07    1.78276e-05    0              0.00422228     8.22912e-09    -1.48278e-05   4142           0.0112753      0.00867897     618711         
210       2.81419        0.0123477      8.99362e-07    1.74328e-05    0              0.00417526     2.30041e-08    -1.44991e-05   4142           0.0101445      0.00781117     622853         
211       2.82654        0.0123477      8.18609e-07    1.68306e-05    0              0.00410251     4.62348e-08    -1.39978e-05   4142           0.00903318     0.00695803     626995         
212       2.83889        0.0123477      7.38822e-07    1.60242e-05    0              0.00400303     7.8832e-08     -1.33267e-05   4142           0.00794843     0.00612512     631137         
213       2.85124        0.0123477      6.60034e-07    1.50219e-05    0              0.00387581     1.21741e-07    -1.24926e-05   4142           0.0068978      0.00531815     635279         
214       2.86358        0.0123477      5.82333e-07    1.38374e-05    0              0.00371987     1.7594e-07     -1.15069e-05   4142           0.00588904     0.00454309     639421         
215       2.87593        0.0123477      1.9592e-06     1.55508e-05    0.00140321     0.00404557     2.42448e-07    -9.19281e-06   2396           0.00356042     0.0017214      641817         
216       2.88828        0.0123477      1.67765e-06    1.10701e-05    0              0.00332718     3.22307e-07    -9.218e-06     2396           0.00290152     0.00140851     644213         
217       2.90063        0.0123477      1.4005e-06     9.39487e-06    0              0.00306511     4.16602e-07    -7.81073e-06   2396           0.00229546     0.00111857     646609         
218       2.91298        0.0123477      1.9384e-06     1.09646e-05    0.00161612     0.00341341     5.26432e-07    -5.4848e-06    1410           0.00280073     0.00236626     648019         
219       2.92532        0.0123477      3.80238e-07    6.98489e-06    0.00138278     0.00287467     6.52988e-07    -2.43043e-06   996            0.00145663     0.000975605    649015         
220       2.93767        0.0174623      1.98469e-07    6.15265e-06    0.000796147    0.00255485     1.65939e-06    -3.74906e-06   751            0.0014039      0.00123883     649766         
221       2.95513        0.0246955      1.56283e-07    4.20295e-06    0.000469461    0.00208254     4.51354e-06    -2.66231e-06   591            0.000485957    0.000358245    650357         
222       2.97983        0.0174624      1.15059e-06    8.65852e-07    0.00022769     0.00091903     2.97935e-06    -4.66394e-07   424            0.000176548    4.84385e-05    650781         
223       2.99729        0.0174624      2.36416e-06    3.01445e-06    0.000445528    0.00169407     3.84207e-06    -5.93036e-07   307            0.000206493    0.000137038    651088         
224       3.01475        0.0174624      1.59464e-06    3.2743e-06     4.82238e-05    0.00180897     3.07466e-06    -1.67767e-06   401            0.00053203     0.0004014      651489         
225       3.03222        0.0123477      3.27874e-06    4.74381e-06    0.00021979     0.00217924     1.25282e-06    -2.53644e-06   519            0.000949194    0.000727911    652008         
226       3.04456        0.0123477      2.16526e-06    5.36839e-06    6.25804e-05    0.00231667     1.04512e-06    -2.75931e-06   694            0.00147605     0.00123573     652702         
227       3.05691        0.0123477      4.76097e-06    6.97701e-06    0.000196       0.00263311     8.60974e-07    -5.20293e-06   558            0.00266594     0.00239242     653260         
228       3.06926        0.0123477      3.32776e-06    8.77144e-06    0.000184346    0.00296587     6.99164e-07    -6.26551e-06   673            0.00239177     0.00184507     653933         
229       3.08161        0.0123477      3.31434e-06    1.11589e-05    0.000123181    0.00333829     5.5808e-07     -8.40206e-06   735            0.00282967     0.00199425     654668         
230       3.09395        0.0123477      4.17941e-06    1.25666e-05    3.92028e-05    0.00354457     4.36318e-07    -9.68433e-06   780            0.00315577     0.00200189     655448         
231       3.1063         0.0123477      5.5995e-06     1.40814e-05    0.000268257    0.00374211     3.32541e-07    -1.11041e-05   797            0.00421896     0.0030177      656245         
232       3.11865        0.0123477      3.27988e-06    1.76553e-05    0              0.00420182     2.4543e-07     -1.27407e-05   1199           0.00725588     0.00633913     657444         
233       3.131          0.0123477      3.73582e-06    2.00743e-05    0.000263356    0.00447253     1.73719e-07    -1.43847e-05   1225           0.00847845     0.00734035     658669         
234       3.14335        0.0123477      4.73745e-06    2.02317e-05    0.0002358      0.00449032     1.16156e-07    -1.51427e-05   1230           0.0098282      0.00857824     659899         
235       3.15569        0.0123477      5.71861e-06    2.06438e-05    0.000643096    0.00449799     7.15373e-08    -1.5443e-05    1257           0.011224       0.0098121      661156         
236       3.16804        0.0123477      6.93954e-06    2.13171e-05    0.000202972    0.00461204     3.87089e-08    -1.63843e-05   1277           0.0125576      0.0109968      662433         
237       3.18039        0.0123477      4.30312e-06    2.63897e-05    4.12097e-05    0.00513787     1.65526e-08    -1.72119e-05   1781           0.0136058      0.0117822      664214         
238       3.19274        0.0123477      5.82529e-06    2.94258e-05    0.000844389    0.0053721      3.99396e-09    -1.78508e-05   1548           0.0151908      0.013094       665762         
239       3.20508        0.0123477      3.57546e-06    2.68813e-05    8.93842e-05    0.00518281     1.36297e-13    -1.7586e-05    2145           0.0106992      0.00674017     667907         
240       3.21743        0.0123477      2.90578e-06    2.91114e-05    0.000387197    0.00538825     3.57966e-09    -1.80326e-05   2589           0.00947461     0.00261825     670496         
241       3.22978        0.0123477      4.58951e-06    3.13524e-05    0.000987084    0.00553132     1.37826e-08    -1.67432e-05   2303           0.0110647      0.00466873     672799         
242       3.24213        0.0123477      5.06615e-06    2.02305e-05    0              0.00449783     2.97002e-08    -1.71666e-05   2303           0.0118415      0.00499606     675102         
243       3.25448        0.0123477      5.55559e-06    1.94139e-05    0              0.00440612     5.04654e-08    -1.64614e-05   2303           0.0125981      0.005318       677405         
244       3.26682        0.0123477      6.05396e-06    1.85008e-05    0              0.00430125     7.52526e-08    -1.56819e-05   2303           0.0133361      0.00563288     679708         
245       3.27917        0.0123477      6.55724e-06    1.74652e-05    0              0.00417913     1.03278e-07    -1.48018e-05   2303           0.0140532      0.0059392      682011         
246       3.29152        0.0123477      7.06119e-06    1.6314e-05     0              0.00403906     1.33798e-07    -1.38249e-05   2303           0.0147463      0.00623556     684314         
247       3.30387        0.0123477      4.1962e-06     3.00717e-05    0              0.00548377     1.6611e-07     -1.18211e-05   3127           0.0216998      0.0167701      687441         
248       3.31621        0.0123477      4.4588e-06     1.31874e-05    0              0.00363144     1.99559e-07    -1.10419e-05   3127           0.0225945      0.017471       690568         
249       3.32856        0.0123477      4.71381e-06    1.19889e-05    0              0.0034625      2.33524e-07    -1.00901e-05   3127           0.0234475      0.0181369      693695         
250       3.34091        0.0123477      4.9596e-06     1.07093e-05    0              0.00327251     2.6743e-07     -9.0276e-06    3127           0.0242529      0.0187648      696822         
251       3.35326        0.0123477      5.19377e-06    9.38816e-06    0              0.00306401     3.00741e-07    -7.91938e-06   3127           0.0250067      0.0193524      699949         
252       3.3656         0.0123477      5.41402e-06    8.06787e-06    0              0.0028404      3.32965e-07    -6.80756e-06   3127           0.0257055      0.0198972      703076         
253       3.37795        0.0123477      5.61819e-06    6.78085e-06    0              0.00260401     3.63648e-07    -5.72175e-06   3127           0.0263465      0.0203971      706203         
254       3.3903         0.0123477      2.71953e-06    2.86374e-05    0              0.00535139     3.9238e-07     -4.97958e-06   4456           0.0267801      0.0204904      710659         
255       3.40265        0.0123477      2.75467e-06    4.54017e-06    0              0.00213077     4.18794e-07    -3.85692e-06   4456           0.0273034      0.0208877      715115         
256       3.415          0.0123477      2.78372e-06    3.43716e-06    0              0.00185396     4.42561e-07    -2.91804e-06   4456           0.0277569      0.021236       719571         
257       3.42734        0.0123477      2.80676e-06    2.49121e-06    0              0.00157836     4.63395e-07    -2.11259e-06   4456           0.0281435      0.0215337      724027         
258       3.43969        0.0123477      2.82371e-06    1.68749e-06    0              0.00129903     4.81053e-07    -1.42926e-06   4456           0.0284625      0.0217798      728483         
259       3.45204        0.0123477      2.83452e-06    1.03152e-06    0              0.00101564     4.95331e-07    -8.71932e-07   4456           0.0287126      0.0219733      732939         
260       3.46439        0.0123477      2.83917e-06    5.31392e-07    0              0.000728966    5.06068e-07    -4.47258e-07   4456           0.0288932      0.0221136      737395         
261       3.47673        0.0123477      2.83769e-06    1.94179e-07    0              0.000440657    5.13144e-07    -1.612e-07     4456           0.0290035      0.0222001      741851         
262       3.48908        0.0123477      2.83015e-06    2.48359e-08    0              0.000157594    5.16482e-07    -1.79615e-08   4456           0.0290431      0.0222325      746307         
263       3.50143        0.0123477      2.81666e-06    2.59409e-08    0              0.000161062    5.16045e-07    -1.97401e-08   4456           0.0290119      0.0222107      750763         
264       3.51378        0.0123477      2.79734e-06    1.97584e-07    0              0.000444505    5.11836e-07    -1.66616e-07   4456           0.0289099      0.0221347      755219         
265       3.52613        0.0123477      2.77238e-06    5.37337e-07    0              0.000733033    5.03903e-07    -4.56524e-07   4456           0.0287377      0.0220049      759675         
266       3.53847        0.0123477      2.74198e-06    1.04029e-06    0              0.00101995     4.92334e-07    -8.85286e-07   4456           0.0284957      0.0218217      764131         
267       3.55082        0.0123477      2.70639e-06    1.69906e-06    0              0.00130348     4.77257e-07    -1.44662e-06   4456           0.028185       0.0215858      768587         
268       3.56317        0.0123477      2.66586e-06    2.50396e-06    0              0.00158239     4.58845e-07    -2.13227e-06   4456           0.0278066      0.021298       773043         
269       3.57552        0.0123477      2.62068e-06    3.44295e-06    0              0.00185552     4.37308e-07    -2.932e-06     4456           0.0273619      0.0209595      777499         
270       3.58786        0.0123477      2.57115e-06    4.50184e-06    0              0.00212175     4.12901e-07    -3.83372e-06   4456           0.0268526      0.0205715      781955         
271       3.60021        0.0123477      2.51758e-06    5.66444e-06    0              0.00238001     3.8592e-07     -4.82364e-06   4456           0.0262807      0.0201355      786411         
272       3.61256        0.0123477      2.46029e-06    6.91266e-06    0              0.00262919     3.56701e-07    -5.88637e-06   4456           0.0256484      0.0196531      790867         
273       3.62491        0.0123477      2.39957e-06    8.22675e-06    0              0.00286823     3.25623e-07    -7.00509e-06   4456           0.024958       0.0191263      795323         
274       3.63725        0.0123477      2.33575e-06    9.58549e-06    0              0.00309604     2.93107e-07    -8.16174e-06   4456           0.0242123      0.018557       799779         
275       3.6496         0.0123477      2.2691e-06     1.09664e-05    0              0.00331155     2.59612e-07    -9.33717e-06   4456           0.0234143      0.0179475      804235         
276       3.66195        0.0123477      2.19988e-06    1.2346e-05     0              0.00351369     2.25643e-07    -1.05114e-05   4456           0.0225672      0.0173004      808691         
277       3.6743         0.0123477      2.12835e-06    1.37001e-05    0              0.00370137     1.91745e-07    -1.16639e-05   4456           0.0216744      0.0166182      813147         
278       3.68665        0.0123477      2.0547e-06     1.50042e-05    0              0.00387353     1.58502e-07    -1.27737e-05   4456           0.0207398      0.0159038      817603         
279       3.69899        0.0123477      1.97912e-06    1.62336e-05    0              0.00402909     1.26543e-07    -1.38198e-05   4456           0.0197672      0.0151603      822059         
280       3.71134        0.0123477      1.90173e-06    1.73638e-05    0              0.00416699     9.65373e-08    -1.47813e-05   4456           0.0187611      0.014391       826515         
281       3.72369        0.0123477      1.82264e-06    1.8371e-05     0              0.00428614     6.9195e-08     -1.56382e-05   4456           0.0177258      0.0135992      830971         
282       3.73604        0.0123477      1.74189e-06    1.92324e-05    0              0.00438547     4.52684e-08    -1.63708e-05   4456           0.0166662      0.0127887      835427         
283       3.74838        0.0123477      1.6595e-06     1.99266e-05    0              0.00446392     2.55512e-08    -1.69611e-05   4456           0.0155873      0.0119632      839883         
284       3.76073        0.0123477      1.57545e-06    2.04341e-05    0              0.00452041     1.08786e-08    -1.73924e-05   4456           0.0144945      0.0111269      844339         
285       3.77308        0.0123477      1.48971e-06    2.07378e-05    0              0.00455387     2.12733e-09    -1.765e-05     4456           0.0133932      0.0102839      848795         
286       3.78543        0.0123477      1.4022e-06     2.08231e-05    0              0.00456323     2.15651e-10    -1.77218e-05   4456           0.0122894      0.00943883     853251         
287       3.79778        0.0123477      1.31286e-06    2.0679e-05     0              0.00454742     6.10332e-09    -1.75983e-05   4456           0.011189       0.0085962      857707         
288       3.81012        0.0123477      1.22165e-06    2.02983e-05    0              0.00450537     2.07916e-08    -1.72733e-05   4456           0.0100984      0.00776089     862163         
289       3.82247        0.0123477      1.12852e-06    1.96781e-05    0              0.004436       4.53234e-08    -1.67444e-05   4456           0.00902419     0.00693794     866619         
290       3.83482        0.0123477      1.03352e-06    1.88204e-05    0              0.00433824     8.07829e-08    -1.60134e-05   4456           0.00797328     0.00613258     871075         
291       3.84717        0.0123477      9.36769e-07    1.77328e-05    0              0.00421104     1.28296e-07    -1.50868e-05   4456           0.00695275     0.00535026     875531         
292       3.85951        0.0123477      8.38498e-07    1.64293e-05    0              0.00405331     1.8903e-07     -1.39763e-05   4456           0.00596997     0.00459662     879987         
293       3.87186        0.0123477      7.3911e-07     1.49304e-05    0              0.00386399     2.64194e-07    -1.26996e-05   4456           0.00503259     0.00387748     884443         
294       3.88421        0.0123477      1.38385e-06    1.61604e-05    0.00158799     0.00418073     3.55046e-07    -9.54561e-06   2555           0.00269418     0.000504991    886998         
295       3.89656        0.0123477      9.06302e-07    1.49272e-05    0.00152613     0.00393306     4.62842e-07    -8.9231e-06    1574           0.00412199     0.00355532     888572         
296       3.9089         0.0123477      6.39917e-07    9.59533e-06    0              0.00309763     5.88961e-07    -8.03475e-06   1600           0.00318665     0.00275417     890172         
297       3.92125        0.0123477      7.28807e-07    9.03792e-06    0.00143211     0.00325633     7.34792e-07    -3.78753e-06   1089           0.00151799     0.000952356    891261         
298       3.9336         0.0123477      4.8555e-06     7.90735e-06    0.000695636    0.00280678     9.01593e-07    -5.35574e-06   740            0.00195215     0.00175113     892001         
299       3.94595        0.0123477      2.41973e-06    5.41277e-06    0.000949105    0.0023389      1.09117e-06    -3.49604e-06   602            0.000948256    0.000690177    892603         
300       3.9583         0.0208521      7.65999e-07    3.58313e-06    0.000346243    0.00190155     3.9469e-06     -2.19399e-06   509            0.000476287    0.000366678    893112         
301       3.97915        0.0147447      1.7978e-06     9.60716e-07    0.00037715     0.000990124    2.49662e-06    -4.75609e-07   383            0.000192638    6.69892e-05    893495         
302       3.99389        0.00610744     4.2018e-07     4.18758e-07    0.000541655    0.000453326    4.8731e-07     -3.3037e-07    276            0.00016258     4.05434e-05    893771         


==> js-logfile-tafem.dat <==
TimeStep Time           DeltaT         SpaceEstimate2 CT-Estimate2   C-Estimate     T-Estimate     D-Estimate2    E-Estimate     Dofs           ErrorH1        ErrorL2        SumDof
0         0              0.01           1.65964e-11    3.39475e-10    0              1.84249e-05    1.05842e-08    -2.65179e-08   2113           2.40602e-05    5.14092e-06    6338           
1         0.01           0.01           1.9655e-08     7.76661e-09    3.50301e-06    8.79289e-05    9.33725e-09    -3.33121e-07   1089           0.000164176    0.000116563    7427           
2         0.02           0.01           1.81869e-08    2.95209e-08    5.97774e-05    0.000162273    8.19794e-09    -2.03427e-06   545            0.000323865    7.58581e-05    7972           
3         0.0300001      0.01           7.38808e-07    7.33049e-07    1.16919e-05    0.000856172    7.14244e-09    -8.74032e-07   696            0.000948371    0.000436798    8668           
4         0.0400001      0.0141422      1.4821e-07     1.0614e-06     0.000712889    0.000813534    1.69914e-08    -3.0696e-05    468            0.00121949     0.000865805    9136           
5         0.0541423      0.0141422      1.90908e-07    2.33562e-07    2.55053e-06    0.000483291    1.36468e-08    -5.11566e-06   588            0.00197532     0.00132086     9724           
6         0.0682846      0.0141423      8.45677e-08    2.27596e-07    0.000230863    0.000430287    1.07693e-08    -8.45564e-06   527            0.00230985     0.00154173     10251          
7         0.0824268      0.0141423      1.93531e-07    2.75409e-07    1.28986e-05    0.000524543    8.306e-09      -9.61672e-06   621            0.00268353     0.00141465     10872          
8         0.0965691      0.0200002      2.65671e-07    4.73375e-07    0.000106582    0.000683162    1.65398e-08    -1.22794e-05   553            0.00386644     0.00239964     11425          
9         0.116569       0.0200002      4.24298e-07    7.82635e-07    1.91955e-05    0.000884176    1.02014e-08    -1.94139e-05   646            0.00496645     0.00305572     12071          
10        0.13657        0.0282846      4.9638e-07     1.38641e-06    0.000187405    0.00116601     1.37104e-08    -2.49644e-05   619            0.00631772     0.00376435     12690          
11        0.164854       0.0200003      1.24633e-06    1.13809e-06    0.000265388    0.00110621     1.62442e-09    -2.15465e-05   539            0.00821402     0.00532223     13229          
12        0.184854       0.0200004      6.37002e-07    1.21509e-06    0              0.00110231     3.10462e-10    -2.11887e-05   741            0.0100384      0.00707018     13970          
13        0.204855       0.0200004      7.87375e-07    9.91826e-07    8.07495e-05    0.000995113    1.31421e-11    -2.57983e-05   710            0.0114015      0.0077249      14680          
14        0.224855       0.0200004      9.3618e-07     1.34095e-06    6.20246e-05    0.00115671     5.48968e-10    -2.56054e-05   868            0.0126869      0.00826859     15548          
15        0.244856       0.0282849      9.13335e-07    1.70294e-06    0.00045354     0.00125899     5.82982e-09    -3.03498e-05   810            0.0144975      0.00972026     16358          
16        0.273141       0.0141425      5.16059e-07    1.06476e-06    2.90688e-05    0.00103146     1.40431e-09    -1.96295e-05   1016           0.0171454      0.0125559      17374          
17        0.287283       0.0200005      7.14268e-07    1.02596e-06    0.000123867    0.00100848     5.77475e-09    -1.925e-05     941            0.0169276      0.0109061      18315          
18        0.307283       0.0141425      4.97699e-07    7.91824e-07    2.9923e-05     0.000889371    2.73365e-09    -1.39964e-05   1179           0.0197548      0.0142809      19494          
19        0.321426       0.0200005      3.39264e-07    1.42049e-06    0.000117277    0.00118731     9.76328e-09    -1.3745e-05    1292           0.0194209      0.0128287      20786          
20        0.341426       0.0141425      5.20237e-07    8.81859e-07    0.000134469    0.000932117    4.17379e-09    -1.00488e-05   1303           0.0202022      0.0129976      22089          
21        0.355569       0.0200006      7.81723e-07    8.17861e-07    0.000247514    0.000877661    1.37894e-08    -5.78903e-06   1646           0.0213283      0.0138768      23735          
22        0.37557        0.0200006      5.4859e-07     8.07301e-07    0.000606946    0.000732294    1.59731e-08    -1.8531e-05    1371           0.02225        0.0146462      25106          
23        0.39557        0.0141426      3.82716e-07    1.40669e-06    3.25169e-05    0.00118677     6.24452e-09    -5.9155e-06    1585           0.0217551      0.0126147      26691          
24        0.409713       0.0100003      1.68864e-07    3.52776e-07    0.000100113    0.000588481    2.34187e-09    -2.19555e-06   2198           0.0190302      0.00606442     28889          
25        0.419713       0.0141426      7.47117e-08    6.76414e-07    0              0.000822444    6.96034e-09    -2.14695e-06   2926           0.0208786      0.00965836     31815          
26        0.433856       0.0141426      1.81311e-07    3.98116e-07    0.000121042    0.00062536     7.29862e-09    -1.12048e-06   2266           0.0229689      0.0129432      34081          
27        0.447998       0.0100004      9.5792e-08     4.12586e-07    1.01391e-05    0.000642291    2.66415e-09    -1.04363e-06   3758           0.0217644      0.0104887      37839          
28        0.457999       0.0141427      6.1764e-08     1.38985e-07    0.000179341    0.000343895    7.71954e-09    -1.04558e-06   3541           0.0207245      0.00764717     41380          
29        0.472141       0.0141427      4.50772e-08    9.38486e-07    1.74432e-05    0.000968616    7.86846e-09    -5.19679e-07   5456           0.020831       0.00668912     46836          
30        0.486284       0.0141427      1.54152e-08    1.94237e-07    0              0.000440723    7.94228e-09    -7.47659e-08   7028           0.020828       0.00653778     53864          
31        0.500427       0.0141427      1.49559e-08    2.179e-09      0              4.66798e-05    7.94026e-09    -2.17036e-08   7028           0.0208015      0.00653117     60892          
32        0.514569       0.0141427      1.79186e-08    4.34802e-09    0              6.59395e-05    7.86189e-09    -1.90826e-07   7028           0.0207086      0.00650368     67920          
33        0.528712       0.0141427      2.37861e-08    1.03445e-08    0              0.000101708    7.70856e-09    -5.41892e-07   7028           0.0205499      0.00645545     74948          
34        0.542855       0.0141428      3.24454e-08    1.93489e-08    0              0.0001391      7.4825e-09     -1.06836e-06   7028           0.0203261      0.00638669     81976          
35        0.556998       0.0141428      4.37271e-08    3.11867e-08    0              0.000176598    7.18703e-09    -1.76035e-06   7028           0.0200381      0.00629776     89004          
36        0.57114        0.0141428      5.74079e-08    4.56277e-08    0              0.000213606    6.8266e-09     -2.60446e-06   7028           0.0196875      0.00618908     96032          
37        0.585283       0.020001       1.03044e-07    1.25796e-07    0              0.000354677    1.78529e-08    -4.79045e-06   7028           0.0191248      0.00601537     103060         
38        0.605284       0.020001       1.39902e-07    1.96506e-07    0              0.00044329     1.5885e-08     -7.44843e-06   7028           0.018419       0.00579461     110088         
39        0.625285       0.020001       6.76937e-08    8.99356e-07    0.000294023    0.000915163    1.36928e-08    -1.27497e-05   5153           0.0192768      0.00914669     115241         
40        0.645286       0.020001       2.02183e-07    4.18859e-07    0.000150215    0.000636454    1.13542e-08    -1.27333e-05   3685           0.0186571      0.00951698     118926         
41        0.665287       0.0100005      2.8473e-07     3.34789e-07    0.00013651     0.000570937    1.1952e-09     -9.64461e-06   3381           0.0171016      0.00723951     122307         
42        0.675288       0.0100005      2.69196e-07    3.38185e-07    0.000351325    0.00050072     1.04589e-09    -1.61809e-05   2486           0.0178835      0.00981219     124793         
43        0.685288       0.00707146     2.12897e-07    2.87267e-07    0.000123415    0.000531155    3.25391e-10    -5.39213e-06   3015           0.0174641      0.00957445     127808         
44        0.69236        0.00707148     2.23767e-07    2.88232e-07    0.000313131    0.000467068    2.89307e-10    -1.54363e-05   2252           0.0171723      0.00965314     130060         
45        0.699431       0.0070715      1.34058e-07    1.70216e-07    9.31264e-05    0.000405973    2.54156e-10    -6.57679e-06   2892           0.0163922      0.00873785     132952         
46        0.706503       0.00707152     8.97408e-08    1.64957e-07    0.000150341    0.000386963    2.20138e-10    -8.21439e-06   2824           0.0160778      0.00881875     135776         
47        0.713574       0.00707153     6.23906e-08    9.11103e-08    0.000139171    0.000281319    1.87533e-10    -8.32263e-06   2858           0.0152826      0.00791673     138634         
48        0.720646       0.0100007      1.46212e-07    1.46469e-07    0.000154157    0.000360861    4.254e-10      -9.85282e-06   2115           0.0151386      0.00852911     140749         
49        0.730646       0.00707157     1.48764e-07    2.19981e-07    0.000113862    0.00046466     1.16199e-10    -1.02252e-05   2705           0.0141018      0.00727596     143454         
50        0.737718       0.0100007      1.52467e-07    3.31186e-07    0.000269392    0.00053141     2.41415e-10    -1.59328e-05   2252           0.0137016      0.00753729     145706         
51        0.747719       0.0100008      1.21489e-07    1.98533e-07    0.000149054    0.000430582    1.53389e-10    -1.31575e-05   2229           0.0126716      0.00658025     147935         
52        0.75772        0.0100008      1.93637e-07    1.98711e-07    0.0001798      0.000419642    8.28996e-11    -1.31946e-05   1821           0.0122265      0.00671609     149756         
53        0.76772        0.0100008      3.66882e-07    7.66511e-07    8.47021e-05    0.000873078    3.24627e-11    -1.23437e-05   2184           0.0115667      0.00635492     151940         
54        0.777721       0.0100008      3.1946e-07     7.04821e-07    0.000187889    0.00082771     4.67822e-12    -1.31181e-05   1844           0.0109081      0.00616719     153784         
55        0.787722       0.0141434      2.58345e-07    4.58037e-07    0.000168369    0.000663981    1.46416e-11    -1.99877e-05   1826           0.00979402     0.00542798     155610         
56        0.801865       0.0141434      2.9144e-07     4.21974e-07    0.000279144    0.000604117    1.68077e-10    -2.04087e-05   1590           0.00882549     0.00502738     157200         
57        0.816009       0.0141434      1.07171e-06    1.09649e-06    0.000142835    0.00104192     5.07631e-10    -1.77045e-05   1683           0.00780418     0.0042994      158883         
58        0.830152       0.0141434      5.38279e-07    1.15333e-06    0.00062449     0.000942055    1.05788e-09    -3.65185e-05   1560           0.00678878     0.00388036     160443         
59        0.844296       0.0141434      3.129e-07      4.04853e-07    0.000251154    0.000616918    1.8445e-09     -1.89299e-05   1572           0.00577048     0.0032214      162015         
60        0.858439       0.0200018      1.12973e-06    1.61456e-06    2.50696e-05    0.00127071     8.90328e-09    -1.80746e-05   1739           0.0046516      0.00264141     163754         
61        0.878441       0.0200019      1.04406e-07    1.61256e-06    0.000936408    0.00127772     1.47878e-08    -9.29641e-07   1338           0.0029888      0.000544321    165092         
62        0.898443       0.0141435      2.5952e-07     3.09142e-07    0.000213093    0.000576075    7.53456e-09    -8.45193e-06   1139           0.00313713     0.00192471     166231         
63        0.912586       0.0141435      8.90624e-08    1.88142e-07    0.000136988    0.00044004     9.85953e-09    -6.49305e-06   950            0.00181124     0.000697486    167181         
64        0.92673        0.0141435      7.50311e-08    1.05936e-07    6.83207e-05    0.000324137    1.25909e-08    -5.25839e-06   752            0.00154898     0.0010305      167933         
65        0.940873       0.0141435      5.77458e-08    7.18135e-08    0.000142908    0.000303068    1.57653e-08    -1.48052e-06   618            0.00101482     0.000583807    168551         
66        0.955017       0.010001       2.6604e-08     2.4243e-08     3.85965e-05    0.000158969    6.66226e-09    -1.76461e-06   514            0.000745395    0.000446476    169065         
67        0.965018       0.010001       1.69041e-08    1.18739e-08    1.96197e-05    0.000109932    7.66592e-09    -8.65123e-07   455            0.000487565    0.000211521    169520         
68        0.975019       0.010001       8.51526e-09    5.73757e-09    9.20207e-06    7.61854e-05    8.75585e-09    -3.82544e-07   418            0.000383137    0.000157002    169938         
69        0.98502        0.010001       1.23246e-08    3.1611e-09     4.38355e-05    4.85457e-05    9.94881e-09    -7.31763e-08   315            0.000285547    8.30181e-05    170253         
70        0.995021       0.010001       2.01948e-08    4.94327e-08    8.36344e-05    0.0002267      1.02615e-08    -3.49265e-07   229            0.000199178    3.97875e-05    170482         
71        1.00502        0.010001       2.77102e-07    2.63777e-07    5.49932e-07    0.000513593    1.20069e-08    -4.71111e-07   464            0.00058841     9.38771e-05    170946         
72        1.01502        0.0100011      8.00167e-08    2.61281e-07    0.000297915    0.000513091    1.05566e-08    -1.78605e-07   362            0.00038376     0.00018004     171308         
73        1.02502        0.0100011      2.03948e-07    2.45076e-07    4.61922e-05    0.000494555    9.2272e-09     -1.9829e-06    547            0.000843556    0.000383007    171855         
74        1.03502        0.0100011      2.14479e-07    2.72297e-07    0.000267451    0.000494546    8.02989e-09    -5.40318e-06   457            0.000960915    0.000637801    172312         
75        1.04503        0.0100011      2.01137e-07    2.77612e-07    3.90594e-05    0.000526343    6.92939e-09    -2.80326e-06   588            0.00135698     0.000769803    172900         
76        1.05503        0.0141437      1.10947e-07    3.85687e-07    0.000270234    0.000584489    1.62362e-08    -7.7676e-06    557            0.00167372     0.00114697     173457         
77        1.06917        0.0141437      2.24414e-07    6.01938e-07    4.4786e-05     0.000774691    1.27904e-08    -7.20992e-06   897            0.00244154     0.00161523     174354         
78        1.08331        0.0141437      2.64854e-07    6.15913e-07    0.000379402    0.000810561    9.85015e-09    -4.52571e-06   657            0.00311165     0.00229077     175011         
79        1.09746        0.0141437      3.33011e-07    3.14314e-07    0.000140417    0.00055408     7.37279e-09    -1.41733e-05   577            0.00382671     0.00264916     175588         
80        1.1116         0.0200023      5.60457e-07    7.86167e-07    8.35171e-06    0.000886636    1.39975e-08    -1.87425e-05   705            0.00523438     0.00387563     176293         
81        1.1316         0.0200023      3.65631e-07    8.0475e-07     0.000318431    0.000863808    7.95342e-09    -2.30297e-05   631            0.00495187     0.00241468     176924         
82        1.15161        0.0200023      6.36491e-07    1.0879e-06     2.61888e-05    0.00104295     3.79921e-09    -2.81555e-05   780            0.00713597     0.00467321     177704         
83        1.17161        0.0282876      1.92594e-06    1.88132e-06    0.000483889    0.00137693     2.63385e-09    -2.79371e-05   531            0.00790818     0.00427868     178235         
84        1.1999         0.0141438      6.03906e-07    1.17723e-06    2.86256e-05    0.00108503     8.90837e-12    -3.17249e-05   963            0.00989152     0.00611434     179198         
85        1.21404        0.0200024      4.66951e-07    1.10021e-06    0.000445027    0.000982261    2.00756e-10    -2.84879e-05   887            0.0117999      0.00818815     180085         
86        1.23404        0.0141439      4.37115e-07    5.85696e-07    6.23308e-05    0.000763282    3.67225e-10    -1.93333e-05   1141           0.0108972      0.00557085     181226         
87        1.24819        0.0282878      1.6222e-06     1.721e-06      0.000424801    0.00124994     7.94964e-09    -3.03368e-05   767            0.0154215      0.0110558      181993         
88        1.27647        0.0100013      4.6124e-07     8.39187e-07    2.60921e-05    0.000915474    6.1807e-10     -2.58469e-05   1297           0.013835       0.00739088     183290         
89        1.28648        0.0200025      4.76285e-07    9.19331e-07    0.000467384    0.000887115    6.85839e-09    -2.35587e-05   1107           0.016322       0.0104673      184397         
90        1.30648        0.0200026      8.9247e-07     1.17722e-06    0.000120742    0.0010818      9.62627e-09    -2.18334e-05   1110           0.0190628      0.0132064      185507         
91        1.32648        0.0200026      1.07649e-06    1.31372e-06    0.000395547    0.00109763     1.25067e-08    -1.17652e-05   957            0.0194119      0.0122714      186464         
92        1.34648        0.0100013      5.03977e-07    5.41e-07       1.55295e-05    0.000735353    1.83323e-09    -1.12193e-05   1315           0.0215548      0.0148171      187779         
93        1.35648        0.014144       4.54203e-07    5.77963e-07    0.000272876    0.000724661    5.78383e-09    -3.46665e-06   1534           0.0182673      0.00915        189313         
94        1.37063        0.014144       1.86823e-07    7.64068e-07    0.000339091    0.00082555     6.45627e-09    -1.05705e-05   2066           0.0188128      0.00908818     191379         
95        1.38477        0.014144       3.38974e-07    6.92173e-07    0.000360058    0.000807008    7.08644e-09    -1.12466e-06   1535           0.0188616      0.00691065     192914         
96        1.39892        0.0141441      4.61652e-07    6.31163e-07    1.48179e-05    0.000794263    7.66372e-09    -4.33771e-06   2200           0.0201604      0.0096123      195114         
97        1.41306        0.0141441      4.7613e-07     6.11726e-07    0              0.000782129    8.17789e-09    -3.16901e-06   2200           0.0205422      0.00979972     197314         
98        1.4272         0.0141441      2.27775e-07    5.54337e-07    0.000545204    0.000588051    8.62148e-09    -1.61432e-05   2426           0.0214185      0.0111702      199740         
99        1.44135        0.0141441      2.9545e-07     6.14579e-07    0.000239204    0.000758784    8.98739e-09    -3.55039e-06   2898           0.020979       0.0103625      202638         
100       1.45549        0.0141441      1.42335e-07    3.42498e-07    0              0.000585233    9.27025e-09    -7.63951e-07   3053           0.0210489      0.0103427      205691         
101       1.46964        0.0141441      2.00389e-07    1.22303e-06    0.000110056    0.00110396     9.46588e-09    -7.33502e-07   2499           0.0224828      0.0116635      208190         
102       1.48378        0.0141442      1.2513e-07     7.41508e-07    3.63907e-06    0.000861094    9.5711e-09     -3.17737e-07   4036           0.0208538      0.00875593     212226         
103       1.49793        0.0141442      2.80473e-07    8.55639e-07    0.000116434    0.000920107    9.58473e-09    -2.392e-07     3234           0.0216149      0.00926438     215460         
104       1.51207        0.0141442      7.37218e-08    5.21686e-07    7.52327e-06    0.000722253    9.5064e-09     -3.78182e-07   5742           0.0210545      0.00856208     221202         
105       1.52621        0.0141442      1.33307e-07    2.90536e-07    0.000156337    0.000523237    9.33721e-09    -1.33594e-06   4567           0.0224019      0.0113363      225769         
106       1.54036        0.0141442      1.11353e-07    1.18581e-07    0.000133394    0.000331654    9.07977e-09    -1.94088e-07   3997           0.0222049      0.0112487      229766         
107       1.5545         0.0141442      1.02653e-07    8.51808e-08    0.00011371     0.0002834      8.73775e-09    -1.16424e-06   3713           0.0213337      0.00995212     233479         
108       1.56865        0.0100015      5.0556e-08     3.21122e-07    2.25877e-06    0.000566661    2.96399e-09    -1.59372e-06   6687           0.0213369      0.0096701      240166         
109       1.57865        0.0141443      6.60568e-08    2.6528e-07     0.000126588    0.000509027    7.97389e-09    -2.3367e-06    4884           0.021154       0.00950854     245050         
110       1.59279        0.0141443      2.03151e-07    1.96111e-07    0.000148489    0.000433492    7.43244e-09    -2.97679e-06   3569           0.0210809      0.0102624      248619         
111       1.60694        0.00707216     1.15776e-07    1.2493e-07     0.00013436     0.00034619     8.73508e-10    -3.63614e-06   3711           0.0193395      0.00716178     252330         
112       1.61401        0.0100016      1.09883e-07    1.78765e-07    0.000201624    0.000389194    2.33634e-09    -6.87053e-06   3290           0.0200888      0.00942064     255620         
113       1.62401        0.00707218     2.122e-07      2.09514e-07    0.00011294     0.00045848     7.7655e-10     -1.69747e-06   4507           0.02009        0.010182       260127         
114       1.63108        0.00707219     1.20985e-07    2.05861e-07    0.00034189     0.0003356      7.34209e-10    -1.80137e-05   3059           0.0188436      0.00770838     263186         
115       1.63815        0.0070722      1.29008e-07    1.16239e-07    0.000112533    0.000340001    6.90864e-10    -5.36494e-06   2987           0.0184563      0.00780902     266173         
116       1.64523        0.00707221     2.07495e-07    2.14075e-07    5.73324e-05    0.000469962    6.46726e-10    -3.18882e-06   4335           0.0191492      0.00957187     270508         
117       1.6523         0.00707222     4.48743e-08    1.27871e-07    3.56628e-05    0.000356576    6.02004e-10    -4.52884e-06   4812           0.0186277      0.00904225     275320         
118       1.65937        0.00707223     2.84435e-08    7.84701e-08    9.34084e-05    0.000269125    5.56918e-10    -5.66276e-06   4663           0.0184968      0.00931843     279983         
119       1.66644        0.00707223     2.9927e-08     5.68442e-08    4.6505e-05     0.000236404    5.11706e-10    -5.90031e-06   4555           0.017986       0.00889673     284538         
120       1.67352        0.00707224     2.97511e-08    5.73931e-08    3.75032e-05    0.000237754    4.66609e-10    -6.418e-06     4539           0.0175206      0.00855673     289077         
121       1.68059        0.0100017      8.56341e-08    1.18141e-07    0.000103717    0.000333176    1.16719e-09    -7.91433e-06   3110           0.0162462      0.00670623     292187         
122       1.69059        0.00707226     8.11622e-08    1.1678e-07     0.000104862    0.000329       3.59775e-10    -1.29433e-05   3016           0.0157623      0.00648919     295203         
123       1.69766        0.00707228     1.26546e-07    2.72442e-07    4.05756e-05    0.000520901    3.17056e-10    -8.45279e-06   3517           0.0153406      0.00637504     298720         
124       1.70473        0.0070723      1.66255e-07    2.05572e-07    0.000168722    0.000444322    2.75653e-10    -4.93872e-06   2636           0.0157551      0.00798163     301356         
125       1.71181        0.00707231     6.99551e-08    1.06737e-07    5.54046e-05    0.00032432     2.35867e-10    -9.29911e-06   3353           0.0144335      0.00582284     304709         
126       1.71888        0.0100018      1.40212e-07    1.82813e-07    0.000172793    0.000406236    5.3859e-10     -1.10286e-05   2471           0.0146753      0.00743546     307180         
127       1.72888        0.0100018      1.26212e-07    2.04613e-07    8.87798e-05    0.000446345    4.00322e-10    -1.52588e-05   2482           0.0133176      0.00568917     309662         
128       1.73888        0.0100018      1.01021e-07    2.04459e-07    6.10752e-05    0.000449797    2.77844e-10    -1.37695e-05   2495           0.0125878      0.00525065     312157         
129       1.74888        0.0100019      8.02109e-08    1.92449e-07    6.56705e-05    0.000437675    1.7396e-10     -1.4031e-05    2583           0.0119494      0.00504812     314740         
130       1.75889        0.0100019      1.74983e-07    2.49999e-07    2.76075e-05    0.000499582    9.15904e-11    -1.42997e-05   2677           0.0113093      0.00483897     317417         
131       1.76889        0.0100019      1.59941e-07    2.72891e-07    0.000320857    0.000444345    3.37712e-11    -2.0763e-05    2078           0.0111795      0.00575716     319495         
132       1.77889        0.0100019      1.53998e-07    2.78736e-07    0.000121825    0.000516121    3.6575e-12     -1.92132e-05   2112           0.00989036     0.00419671     321607         
133       1.78889        0.0141449      2.27429e-07    5.09593e-07    8.33532e-05    0.000713923    2.51531e-11    -2.08712e-05   1945           0.00893577     0.00387844     323552         
134       1.80304        0.0141449      3.92345e-07    5.89795e-07    4.92997e-05    0.000766941    2.27749e-10    -1.97131e-05   2027           0.00797674     0.00341774     325579         
135       1.81718        0.0141449      2.73425e-07    6.47115e-07    0.000478139    0.000703552    6.57301e-10    -2.96771e-05   1788           0.00746139     0.00389517     327367         
136       1.83133        0.020004       7.30994e-07    1.01989e-06    0.000220058    0.000995869    4.30241e-09    -2.81835e-05   1838           0.00618106     0.00322606     329205         
137       1.85133        0.020004       4.23619e-07    7.88204e-07    0.000175449    0.000873235    8.71933e-09    -2.40811e-05   1683           0.00485287     0.00254732     330888         
138       1.87133        0.020004       1.57443e-06    1.74143e-06    3.59566e-05    0.00131946     1.50662e-08    -2.01936e-05   1943           0.00377815     0.00193165     332831         
139       1.89134        0.014145       1.14623e-06    1.68631e-06    0              0.00129858     7.85461e-09    -1.22928e-05   1943           0.00304061     0.0014971      334774         
140       1.90548        0.014145       2.5883e-07     4.13957e-07    0              0.000643395    1.04263e-08    -9.77312e-06   2051           0.00232182     0.00112284     336825         
141       1.91963        0.014145       2.8945e-08     7.18118e-07    0.000100063    0.00084299     1.34705e-08    -7.41953e-06   1912           0.00160257     0.000809228    338737         
142       1.93377        0.014145       5.55888e-08    1.10164e-07    0.000223294    0.000371335    1.70266e-08    -1.47225e-06   1490           0.00111038     0.000407867    340227         
143       1.94792        0.0100021      4.47066e-08    5.03847e-08    9.02221e-05    0.000216217    7.24617e-09    -3.79841e-06   1121           0.00084298     0.000452556    341348         
144       1.95792        0.0100021      1.49366e-07    1.36887e-07    2.2158e-05     0.000369758    8.37772e-09    -1.80572e-06   1165           0.000711742    0.000237556    342513         
145       1.96792        0.0100021      4.18685e-08    1.12805e-07    0              0.000335864    9.61626e-09    -9.39023e-07   1165           0.00050189     0.00015791     343678         
146       1.97792        0.0100021      1.42283e-09    3.8408e-08     0.000197407    0.000113373    1.09713e-08    -2.9772e-06    831            0.000364834    0.000123012    344509         
147       1.98793        0.0100021      6.15639e-09    2.29225e-09    8.19758e-06    4.81644e-05    1.24491e-08    -9.45408e-08   641            0.000331683    8.89237e-05    345150         
148       1.99793        0.0100021      1.05326e-08    1.29068e-08    4.70717e-05    0.000110429    1.08632e-08    -1.55643e-07   460            0.000311991    6.90443e-05    345610         
149       2.00793        0.0100021      1.35553e-07    1.2867e-07     7.68321e-06    0.000358631    9.57207e-09    -4.04054e-07   621            0.000448835    0.000155877    346231         
150       2.01793        0.0100021      5.33001e-08    1.28613e-07    0.000220234    0.000305746    8.42426e-09    -4.10599e-06   493            0.000502705    0.00027707     346724         
151       2.02794        0.0100022      7.08956e-08    8.77115e-08    1.68437e-05    0.000295822    7.36367e-09    -1.31646e-06   630            0.000927009    0.000546828    347354         
152       2.03794        0.0141452      6.57436e-08    1.33787e-07    0.00018323     0.000337307    1.75276e-08    -3.80464e-06   564            0.00146158     0.00116102     347918         
153       2.05208        0.0141452      9.08189e-08    1.2731e-07     4.49686e-05    0.000354526    1.41215e-08    -4.63459e-06   634            0.00201719     0.00150244     348552         
154       2.06623        0.0141452      9.20266e-08    1.62626e-07    9.82329e-05    0.000394593    1.1169e-08     -6.13361e-06   583            0.0030146      0.00250692     349135         
155       2.08037        0.0141452      2.4234e-07     3.11477e-07    1.41569e-05    0.000558158    8.64453e-09    -8.60451e-06   744            0.00359409     0.00284865     349879         
156       2.09452        0.0200044      2.23083e-07    5.68776e-07    0.000353501    0.000691116    1.73064e-08    -1.65152e-05   664            0.00554493     0.00473605     350543         
157       2.11452        0.0200044      7.736e-07      7.47133e-07    0.000175151    0.000874363    1.07721e-08    -1.71384e-05   558            0.00788829     0.00692861     351101         
158       2.13453        0.0282906      7.8394e-07     1.47898e-06    2.32085e-05    0.0012159      1.47532e-08    -2.62676e-05   701            0.0100655      0.00871045     351802         
159       2.16282        0.0282907      7.23533e-07    1.71892e-06    0.000277998    0.00128863     4.05775e-09    -3.08555e-05   651            0.0143053      0.0128374      352453         
160       2.19111        0.0200045      7.84922e-07    1.52365e-06    0.000189567    0.00125204     1.17136e-10    -2.70546e-05   828            0.00933756     0.00542488     353281         
161       2.21111        0.0200046      7.08543e-07    1.12767e-06    0.000249282    0.0010426      9.96499e-11    -2.50845e-05   760            0.0200503      0.0180874      354041         
162       2.23112        0.0200046      8.05445e-07    1.28488e-06    5.8364e-05     0.00113235     8.61271e-10    -2.55927e-05   900            0.0134158      0.00915395     354941         
163       2.25112        0.0200046      6.77147e-07    8.283e-07      0.000264104    0.00087678     2.23464e-09    -2.23215e-05   833            0.0146023      0.0099094      355774         
164       2.27113        0.0200046      7.21393e-07    1.80766e-06    1.98621e-05    0.00134433     4.06481e-09    -2.37042e-05   1046           0.0151556      0.00933939     356820         
165       2.29113        0.0200047      6.26292e-07    1.06804e-06    0.000155119    0.00102537     6.20949e-09    -1.77075e-05   972            0.0188253      0.0135423      357792         
166       2.31114        0.0200047      6.39183e-07    1.16973e-06    3.18972e-05    0.00108104     8.53812e-09    -1.65468e-05   1242           0.0245165      0.0201134      359034         
167       2.33114        0.0200047      4.54279e-07    5.9306e-07     0.000385924    0.000700505    1.0934e-08     -1.35686e-05   1161           0.0278134      0.0235548      360195         
168       2.35115        0.0141455      3.24403e-07    1.1481e-06     3.13376e-05    0.00107118     4.57995e-09    -8.54536e-06   1485           0.0288119      0.0242722      361680         
169       2.36529        0.0200048      8.21311e-07    8.44548e-07    0.000201698    0.00089597     1.48841e-08    -7.79589e-06   1223           0.0289534      0.0237952      362903         
170       2.3853         0.0200048      3.30312e-07    1.0041e-06     0.000368176    0.000952028    1.69679e-08    -7.54068e-06   1564           0.0304674      0.0251763      364467         
171       2.4053         0.0141455      1.52586e-07    1.06086e-06    0.000132134    0.00102382     6.55694e-09    -5.13223e-06   2013           0.0209799      0.0110045      366480         
172       2.41945        0.0141455      1.90749e-07    9.34427e-07    1.85649e-05    0.000966547    6.95771e-09    -3.46601e-06   2302           0.025349       0.0175175      368782         
173       2.43359        0.0141456      3.77225e-07    1.06887e-06    0              0.00103386     7.29738e-09    -1.81241e-06   3012           0.0242719      0.0154167      371794         
174       2.44774        0.0141456      1.32289e-07    5.30924e-07    0              0.000728645    7.57054e-09    -1.15285e-06   3169           0.024728       0.0155871      374963         
175       2.46188        0.0141456      7.1908e-08     7.04124e-07    2.09215e-05    0.000839034    7.77277e-09    -7.88599e-07   3988           0.0272669      0.0192297      378951         
176       2.47603        0.0141456      2.37529e-08    4.98504e-07    0              0.000706048    7.9014e-09     -3.38723e-07   5101           0.0296697      0.0222806      384052         
177       2.49017        0.0141456      2.26105e-08    8.38014e-07    1.23198e-05    0.000915408    7.95446e-09    -2.22683e-07   6550           0.0281571      0.0198894      390602         
178       2.50432        0.0141457      1.81378e-08    8.08712e-07    5.25147e-06    0.000899249    7.93118e-09    -1.27925e-07   8451           0.0281443      0.0196272      399053         
179       2.51847        0.0141457      1.80307e-08    4.89421e-09    0              6.99586e-05    7.83191e-09    -2.57414e-07   8451           0.0280089      0.019527       407504         
180       2.53261        0.0141457      1.79997e-08    1.14665e-08    0              0.000107082    7.65812e-09    -6.65487e-07   8451           0.027774       0.0193647      415955         
181       2.54676        0.0141457      2.04135e-08    3.01513e-07    2.16667e-05    0.00054894     7.41232e-09    -1.23131e-06   10569          0.0269148      0.01833        426524         
182       2.5609         0.0141457      2.0089e-08     3.38679e-08    0              0.000184032    7.09818e-09    -1.96461e-06   10569          0.0265146      0.0180578      437093         
183       2.57505        0.0141457      1.9757e-08     4.86831e-08    0              0.000220643    6.72041e-09    -2.8602e-06    10569          0.0260293      0.0177291      447662         
184       2.58919        0.0200051      3.60362e-08    2.29485e-07    8.35594e-05    0.000472851    1.74998e-08    -4.97345e-06   8360           0.0241447      0.0154851      456022         
185       2.6092         0.0200051      9.6082e-08     2.64373e-07    0.000114993    0.000506586    1.54807e-08    -8.26886e-06   6306           0.0205591      0.010308       462328         
186       2.6292         0.0200052      3.48812e-07    3.73459e-07    0.000158094    0.000597571    1.32512e-08    -1.14871e-05   4573           0.0272405      0.0213354      466901         
187       2.64921        0.0141458      3.85647e-07    6.56067e-07    0.000124494    0.000805905    3.97568e-09    -9.33493e-06   4162           0.0192738      0.0103342      471063         
188       2.66336        0.0100026      2.4365e-07     4.37298e-07    0.000310774    0.00061129     1.22487e-09    -1.25562e-05   3126           0.0265433      0.0213745      474189         
189       2.67336        0.0100026      1.36532e-07    1.34328e-07    0.000142014    0.000350513    1.07527e-09    -8.03523e-06   2986           0.0172358      0.0080931      477175         
190       2.68336        0.0100026      1.11252e-07    1.36946e-07    8.6178e-05     0.000367306    9.27575e-10    -7.94192e-06   3026           0.0166814      0.00791151     480201         
191       2.69336        0.0100026      8.12024e-08    1.4962e-07     0.000139966    0.000370742    7.83669e-10    -9.567e-06     3105           0.0160543      0.00758583     483306         
192       2.70337        0.0100027      1.00632e-07    1.69683e-07    0.000109095    0.000403239    6.45395e-10    -1.03226e-05   3144           0.0154005      0.00724811     486450         
193       2.71337        0.0100027      7.44439e-08    1.58414e-07    9.00078e-05    0.000391713    5.14738e-10    -1.06123e-05   3233           0.0147939      0.0070283      489683         
194       2.72337        0.0100027      1.43386e-07    1.68898e-07    0.000168641    0.000388583    3.93772e-10    -1.11457e-05   2507           0.0210023      0.016925       492190         
195       2.73337        0.0100027      1.53329e-07    2.19265e-07    0.000148851    0.000457146    2.8468e-10     -1.30865e-05   2507           0.0182248      0.0138669      494697         
196       2.74338        0.0100027      1.5539e-07     3.35932e-07    0.000226717    0.000550459    1.89706e-10    -1.5741e-05    2371           0.0175565      0.0134024      497068         
197       2.75338        0.0100028      1.3358e-07     1.74485e-07    6.10918e-05    0.000415896    1.11239e-10    -1.14074e-05   2339           0.0168549      0.0130127      499407         
198       2.76338        0.0100028      3.08321e-07    3.4325e-07     0.000105737    0.00058029     5.17418e-11    -1.17043e-05   2459           0.0151323      0.0112581      501866         
199       2.77338        0.0100028      2.04829e-07    4.56764e-07    0.000432361    0.00057064     1.37789e-11    -2.67423e-05   2423           0.0139764      0.0102582      504289         
200       2.78339        0.0141462      1.90932e-07    5.60839e-07    0.000406305    0.000675261    1.23842e-12    -2.47205e-05   2205           0.0139406      0.0109603      506494         
201       2.79753        0.0141462      3.9826e-07     4.60008e-07    0.000274745    0.000643962    1.02498e-10    -2.02314e-05   1886           0.0132661      0.0108035      508380         
202       2.81168        0.0100029      1.33241e-07    2.3893e-07     0.000154225    0.000473371    1.16491e-10    -1.3569e-05    1976           0.0117531      0.00939296     510356         
203       2.82168        0.0200058      4.68561e-07    6.55582e-07    0.000153843    0.000799672    2.30948e-09    -2.27097e-05   1781           0.010254       0.00834307     512137         
204       2.84169        0.0141462      9.41019e-08    3.45864e-07    8.59625e-05    0.00058413     1.68152e-09    -1.52401e-05   2029           0.00872898     0.00707913     514166         
205       2.85583        0.0200058      1.18409e-07    5.54481e-07    0.000165455    0.000729314    8.27107e-09    -2.10213e-05   1829           0.00690496     0.00564246     515995         
206       2.87584        0.0200058      3.50175e-07    6.47597e-07    2.04327e-05    0.00080461     1.39285e-08    -1.85708e-05   1883           0.00517431     0.00420647     517878         
207       2.89585        0.0141463      1.22653e-07    2.24622e-07    2.96038e-05    0.000473328    7.15505e-09    -1.05638e-05   1940           0.00392369     0.00314411     519818         
208       2.90999        0.0141463      9.9104e-08     1.44808e-07    3.59682e-05    0.000379307    9.40991e-09    -7.73598e-06   2234           0.00293454     0.00233421     522052         
209       2.92414        0.0141463      7.04113e-08    1.10734e-07    0.000209415    0.00038457     1.20673e-08    -9.1066e-07    1784           0.00151233     0.000702724    523836         
210       2.93829        0.0141463      5.13881e-08    7.70456e-08    7.69235e-05    0.000285699    1.51584e-08    -3.47496e-06   1416           0.00153217     0.00125408     525252         
211       2.95243        0.010003       2.21003e-08    2.59954e-08    4.61759e-05    0.00016489     6.42377e-09    -1.68651e-06   1142           0.000775934    0.000455157    526394         
212       2.96243        0.010003       1.47624e-08    1.44428e-08    1.98411e-05    0.000119643    7.40196e-09    -1.09604e-06   939            0.000628416    0.000427434    527333         
213       2.97244        0.010003       8.5418e-09     7.5407e-09     2.24763e-05    8.91418e-05    8.47372e-09    -4.43342e-07   767            0.000397983    0.00018393     528100         
214       2.98244        0.010003       1.58797e-08    3.87063e-09    4.26204e-05    5.50485e-05    9.6412e-09     -1.55979e-07   559            0.000294907    0.000102193    528659         
215       2.99244        0.010003       1.83542e-08    3.93851e-08    7.98866e-05    0.000195904    1.06143e-08    -4.46745e-07   390            0.000214864    4.57953e-05    529049         
216       3.00245        0.010003       5.61348e-08    3.64303e-08    7.1879e-06     0.000190774    1.23891e-08    -5.9466e-07    353            0.000396546    0.000106436    529402         
217       3.01245        0.010003       2.20141e-07    2.1227e-07     2.15698e-05    0.000460476    1.09197e-08    -4.71328e-07   671            0.000584919    0.00028495     530073         
218       3.02245        0.010003       7.25411e-08    1.98776e-07    0.000339517    0.000337059    9.56802e-09    -9.44532e-06   493            0.000762763    0.000590656    530566         
219       3.03246        0.0100031      4.92947e-08    5.43955e-08    4.53589e-05    0.000230486    8.33766e-09    -2.54798e-06   523            0.00120254     0.000851723    531089         
220       3.04246        0.0100031      1.46328e-07    1.32326e-07    1.89432e-05    0.000363507    7.20502e-09    -2.80134e-06   623            0.00158095     0.00124637     531712         
221       3.05246        0.0141465      6.74026e-08    2.1053e-07     0.000209882    0.000419872    1.6926e-08     -6.56247e-06   548            0.00251551     0.00223336     532260         
222       3.06661        0.0141465      2.29896e-07    2.02012e-07    6.4262e-05     0.000446755    1.33839e-08    -8.43174e-06   500            0.00262955     0.00214552     532760         
223       3.08075        0.0141465      2.6259e-07     2.39094e-07    1.21044e-06    0.000488971    1.03521e-08    -9.56049e-06   641            0.0045301      0.00398162     533401         
224       3.0949         0.0141465      2.20937e-07    3.01427e-07    0.000187085    0.000524147    7.79285e-09    -1.24839e-05   587            0.00489932     0.00412398     533988         
225       3.10905        0.0200063      4.46456e-07    7.35107e-07    6.9977e-06     0.000857389    1.49261e-08    -1.88267e-05   669            0.00788933     0.00709878     534657         
226       3.12905        0.0200063      3.79353e-07    7.30746e-07    0.000241803    0.00083638     8.6186e-09     -2.19022e-05   615            0.00788577     0.00666946     535272         
227       3.14906        0.0200063      6.4132e-07     1.0708e-06     3.16719e-05    0.00103477     4.23406e-09    -2.7752e-05    760            0.00942864     0.00780958     536032         
228       3.16907        0.0282932      7.79581e-07    1.90684e-06    0.000172244    0.00137245     3.21076e-09    -3.45559e-05   713            0.0111919      0.0089123      536745         
229       3.19736        0.0200064      7.03381e-07    1.32505e-06    0.000373123    0.00123579     2.09312e-11    -1.8404e-05    830            0.0113308      0.00806728     537575         
230       3.21737        0.0282933      7.20799e-07    1.71177e-06    0.000207983    0.0013076      1.39304e-09    -3.27246e-05   799            0.0126947      0.00880306     538374         
231       3.24566        0.0200064      7.54402e-07    1.49396e-06    3.64637e-05    0.00122167     2.18078e-09    -3.39176e-05   998            0.0169125      0.0133612      539372         
232       3.26567        0.0200064      6.70433e-07    1.36591e-06    0.000197336    0.00115623     4.25598e-09    -2.58197e-05   934            0.0175793      0.0132213      540306         
233       3.28567        0.0100032      4.2453e-07     5.58826e-07    3.28683e-05    0.00074704     7.62816e-10    -1.84555e-05   1313           0.024587       0.0214473      541619         
234       3.29568        0.0200065      4.89538e-07    6.99741e-07    0.000291271    0.00079948     8.11405e-09    -1.58386e-05   1157           0.0205341      0.0160364      542776         
235       3.31568        0.0141468      6.44121e-07    1.22685e-06    6.77105e-05    0.00110379     3.72423e-09    -1.7594e-05    1184           0.0193257      0.0131758      543960         
236       3.32983        0.0200065      7.90116e-07    1.0316e-06     4.79066e-05    0.00101467     1.29986e-08    -1.74545e-05   1312           0.0204336      0.0141194      545272         
237       3.34984        0.0141468      3.25837e-07    5.93879e-07    4.11958e-05    0.000769858    5.45917e-09    -1.20653e-05   1826           0.0304874      0.0261682      547098         
238       3.36398        0.0200066      6.51268e-07    9.51938e-07    0.000173835    0.000967214    1.77793e-08    -1.01607e-05   1475           0.0286392      0.0232614      548573         
239       3.38399        0.0100033      3.0829e-07     5.55866e-07    6.52547e-05    0.00074488     2.46363e-09    -4.63068e-06   2703           0.0178219      0.00565198     551276         
240       3.39399        0.0141468      5.19815e-07    8.913e-07      0.000289684    0.000920492    7.47358e-09    -7.74563e-06   2234           0.0323115      0.0271715      553510         
241       3.40814        0.0141468      2.09207e-07    8.55903e-07    0.000421435    0.000852675    8.01159e-09    -1.25124e-05   2344           0.0330465      0.027514       555854         
242       3.42229        0.0141469      1.90198e-07    3.21329e-07    0.000117279    0.000563242    8.48096e-09    -2.71337e-06   2402           0.0334933      0.0279593      558256         
243       3.43643        0.0141469      1.72058e-07    1.79238e-07    0.0001011      0.0004206      8.87482e-09    -1.33343e-06   2470           0.0321926      0.026238       560726         
244       3.45058        0.0141469      1.02499e-07    1.97733e-07    4.8129e-05     0.000443471    9.18718e-09    -1.11059e-06   3561           0.0277717      0.020456       564287         
245       3.46473        0.0141469      1.97529e-07    2.67089e-07    0.000207898    0.000486333    9.41382e-09    -4.50538e-07   2558           0.0284993      0.0211347      566845         
246       3.47887        0.0141469      6.73925e-08    9.29484e-07    2.84129e-06    0.0009641      9.5507e-09     -4.18374e-07   4449           0.0272978      0.0190069      571294         
247       3.49302        0.0141469      4.5816e-08     5.26196e-07    6.64216e-06    0.000725357    9.59615e-09    -1.21128e-07   6843           0.0264276      0.0175586      578137         
248       3.50717        0.014147       5.53156e-08    3.32614e-07    1.19009e-05    0.000576645    9.54952e-09    -1.30528e-07   9123           0.0264684      0.0175784      587260         
249       3.52131        0.014147       5.78865e-08    6.58901e-07    1.50282e-05    0.000811691    9.41151e-09    -3.71415e-07   11831          0.0263223      0.0168562      599091         
250       3.53546        0.014147       6.8792e-08     2.4306e-07     1.62358e-05    0.000493035    9.18409e-09    -1.00231e-06   15412          0.0254973      0.0159286      614503         
251       3.54961        0.014147       9.96415e-08    1.71653e-07    9.52275e-05    0.00039078     8.87058e-09    -3.66834e-07   11761          0.0232008      0.0120487      626264         
252       3.56376        0.014147       1.01361e-07    9.8264e-08     8.69573e-05    0.000306956    8.47561e-09    -1.89707e-06   9736           0.025427       0.016299       636000         
253       3.5779         0.0141471      1.19465e-07    1.19665e-07    0.00021315     0.000294705    8.00525e-09    -4.86813e-06   6888           0.025297       0.0165323      642888         
254       3.59205        0.0100035      9.05086e-08    1.06314e-07    0.000101933    0.000317458    2.66938e-09    -2.48293e-06   6993           0.0254597      0.0171299      649881         
255       3.60205        0.00707355     2.89592e-08    6.08972e-08    8.89246e-05    0.000237526    9.00142e-10    -2.13267e-06   7272           0.0239035      0.01502        657153         
256       3.60913        0.00707356     2.54839e-08    4.76789e-08    9.85735e-05    0.000203341    8.62048e-10    -2.95112e-06   6611           0.026103       0.0185672      663764         
257       3.6162         0.00707356     2.72016e-08    3.77176e-08    6.74049e-05    0.000186846    8.22401e-10    -2.95406e-06   6320           0.0255163      0.0179966      670084         
258       3.62327        0.00707357     2.7275e-08     3.68496e-08    5.48795e-05    0.000189003    7.81354e-10    -3.54219e-06   6173           0.0253767      0.0180747      676257         
259       3.63035        0.00707358     2.71216e-08    6.80954e-08    5.90611e-05    0.000265523    7.39094e-10    -3.99392e-06   6072           0.0246755      0.0175168      682329         
260       3.63742        0.00707359     2.6416e-08     6.82796e-08    3.86427e-05    0.000259764    6.95815e-10    -4.50395e-06   6031           0.0236765      0.0162623      688360         
261       3.64449        0.0070736      2.60957e-08    7.13678e-08    5.38801e-05    0.000271627    6.51712e-10    -4.86399e-06   5973           0.0235562      0.0165554      694333         
262       3.65157        0.00707361     2.53495e-08    7.10668e-08    2.58961e-05    0.000265925    6.07004e-10    -5.32352e-06   5946           0.0232531      0.0163099      700279         
263       3.65864        0.00707362     2.47226e-08    6.1011e-08     3.87967e-05    0.000249909    5.61909e-10    -5.75824e-06   5953           0.0223181      0.0153758      706232         
264       3.66571        0.00707363     8.24476e-08    7.40782e-08    8.41193e-05    0.000265547    5.16662e-10    -5.17031e-06   4344           0.0229864      0.0166744      710576         
265       3.67279        0.00707363     7.98582e-08    1.12438e-07    0.000108356    0.000325938    4.71508e-10    -1.04221e-05   4262           0.0224743      0.0163479      714838         
266       3.67986        0.00707364     1.35597e-07    1.39485e-07    0.000105015    0.000365478    4.26696e-10    -9.39172e-06   3983           0.0221306      0.0162676      718821         
267       3.68694        0.00707365     9.97806e-08    2.82268e-07    4.76034e-05    0.000534687    3.82493e-10    -5.18733e-06   5517           0.0214074      0.01558        724338         
268       3.69401        0.00707366     7.86554e-08    2.48315e-07    0.00019687     0.000472634    3.39171e-10    -8.61613e-06   4131           0.0210724      0.0153946      728469         
269       3.70108        0.00707368     7.53572e-08    8.03707e-08    4.4145e-05     0.000282056    2.97018e-10    -8.37185e-06   4133           0.0203349      0.0147466      732602         
270       3.70816        0.0100037      5.6398e-08     1.64531e-07    3.44704e-05    0.000404798    7.01708e-10    -1.12952e-05   4217           0.0197029      0.0143915      736819         
271       3.71816        0.0100037      1.45385e-07    1.79679e-07    0.000124468    0.000411376    5.49368e-10    -1.15735e-05   3383           0.0187321      0.01365        740202         
272       3.72816        0.0100038      8.78097e-08    2.2204e-07     0.000137811    0.000457502    4.09961e-10    -1.78004e-05   3424           0.017978       0.0131491      743626         
273       3.73817        0.0100038      2.0739e-07     2.66052e-07    6.79742e-05    0.00051262     2.86166e-10    -1.61979e-05   3267           0.0169226      0.0123212      746893         
274       3.74817        0.0141475      6.55409e-07    6.98541e-07    4.32481e-05    0.000835126    4.5671e-10     -1.69838e-05   3406           0.0158758      0.0116438      750299         
275       3.76232        0.0100038      2.091e-07      5.31588e-07    0.000546611    0.000558596    6.88539e-11    -3.90805e-05   2979           0.0149141      0.0109522      753278         
276       3.77232        0.0141476      5.0404e-07     5.63142e-07    0.000107771    0.000745341    3.83177e-11    -2.10411e-05   3107           0.0136619      0.0100281      756385         
277       3.78647        0.0141476      3.00171e-07    5.64928e-07    0.000399384    0.000679402    1.11532e-11    -2.80386e-05   2836           0.0123856      0.00911758     759221         
278       3.80062        0.0141476      3.79022e-07    5.97459e-07    0.000165874    0.000761365    1.77958e-10    -2.40818e-05   2923           0.0110869      0.00813833     762144         
279       3.81477        0.0200078      2.53357e-07    8.69807e-07    0.00041202     0.000867652    1.91868e-09    -3.12545e-05   2781           0.00938008     0.0069263      764925         
280       3.83477        0.0200078      8.05939e-07    1.20766e-06    1.96809e-05    0.00109889     4.94076e-09    -2.62273e-05   2955           0.00762928     0.00553742     767880         
281       3.85478        0.0200078      1.79853e-07    1.18079e-06    0.000639798    0.000939268    9.67501e-09    -3.9563e-05    3617           0.00592402     0.00432005     771497         
282       3.87479        0.0200078      2.9069e-07     5.75188e-07    0.0001239      0.00075372     1.6388e-08     -2.07235e-05   3645           0.00446739     0.00333095     775142         
283       3.8948         0.0141477      2.49125e-07    3.0737e-07     0.000332606    0.0006222      8.44688e-09    -2.81587e-06   2855           0.0024723      0.000743254    777997         
284       3.90894        0.0141477      8.42124e-08    1.81714e-07    0.000130576    0.000443039    1.11322e-08    -6.91699e-06   2153           0.00308252     0.00252133     780150         
285       3.92309        0.0141477      5.55596e-08    1.24111e-07    5.94772e-05    0.000354254    1.43011e-08    -6.51634e-06   1668           0.00135116     0.000510253    781818         
286       3.93724        0.0100039      2.89146e-08    5.024e-08      3.03317e-05    0.000224373    6.15678e-09    -3.85157e-06   1291           0.00183484     0.0015892      783109         
287       3.94724        0.010004       2.03919e-08    3.44011e-08    9.14249e-05    0.000204403    7.17822e-09    -1.27841e-06   1012           0.00118576     0.000973373    784121         
288       3.95725        0.010004       2.38674e-08    2.56453e-08    3.87915e-05    0.000163864    8.30255e-09    -1.51405e-06   831            0.000844633    0.00068169     784952         
289       3.96725        0.0115781      1.31952e-08    1.75416e-08    5.7775e-05     0.000125872    1.49417e-08    -1.15148e-06   696            0.000482441    0.000329787    785648         
290       3.97883        0.0105849      8.09672e-09    5.86468e-09    7.74809e-06    7.61371e-05    1.32057e-08    -3.27262e-07   603            0.000357595    0.000149271    786251         
291       3.98942        0.0105849      3.84343e-09    2.57419e-09    1.83822e-05    4.79776e-05    1.50806e-08    -9.41518e-08   538            0.000309749    7.59066e-05    786789         


==> ts-logfile-astfem.dat <==
TimeStep Time           DeltaT         SpaceEstimate2 CT-Estimate2   C-Estimate     T-Estimate     D-Estimate2    E-Estimate     Dofs           ErrorH1        ErrorL2        SumDof
0         0              0.04           2.84778e-11    6.25681e-06    0              0.00250136     0.000113196    -3.49318e-06   2113           0.00166298     4.33116e-05    6338           
1         0.04           0.08           3.77486e-09    0.000227915    6.55291e-05    0.015095       0.00134833     -8.82346e-05   1089           0.013483       0.00032377     7427           
2         0.12           0.0565687      8.72962e-08    0.000672102    0.000404089    0.025929       0.00131277     -0.000322139   545            0.0321938      0.000838096    7972           
3         0.176569       0.0565687      1.14186e-06    0.00114859     0.00252771     0.0336987      0.00182676     -0.000543481   289            0.056473       0.00111948     8261           
4         0.233137       0.0400002      9.2433e-06     0.00114914     0.0037405      0.033858       0.00109583     -0.000757726   145            0.0766542      0.00113924     8406           
5         0.273138       0.0400002      6.8765e-05     0.00153025     0.0115106      0.0369625      0.00120529     -0.000775322   81             0.098596       0.00140409     8487           
6         0.313138       0.0400003      0.000343397    0.00232958     0.0140281      0.0468547      0.00126857     -0.00237842    41             0.110183       0.00497642     8528           
7         0.353138       0.0200002      0.000904721    0.00130177     0              0.03608        0.00032075     -0.00103725    45             0.125476       0.00611869     8573           
8         0.373138       0.0141423      0.00115318     0.000877446    0              0.0296217      0.000159697    -0.000717317   53             0.136686       0.00694867     8626           
9         0.387281       0.0200002      0.00123572     0.00110376     0.0063408      0.0324609      0.000315534    -0.000697812   45             0.15226        0.00812735     8671           
10        0.407281       0.0200003      0.001848       0.00101082     0.00748501     0.0309709      0.000307937    -0.000699982   41             0.166511       0.00914394     8712           
11        0.427281       0.0200003      0.0016574      0.000957079    0              0.0309367      0.000297068    -0.000721116   45             0.179949       0.0100845      8757           
12        0.447281       0.0200003      0.00118812     0.000925392    0              0.0304203      0.00028306     -0.000690768   53             0.192918       0.0109658      8810           
13        0.467282       0.0282847      0.00129572     0.00119069     0.00881861     0.0331808      0.000524408    -0.000559345   45             0.210589       0.012144       8855           
14        0.495566       0.0200004      0.00154709     0.000849939    0              0.0291537      0.000237629    -0.000628896   53             0.222144       0.0128788      8908           
15        0.515567       0.0282848      0.00163473     0.00107087     0.0100252      0.0310204      0.000419532    -0.000382616   45             0.238683       0.0140201      8953           
16        0.543852       0.0200004      0.00191689     0.000745887    0              0.0273109      0.000179582    -0.0005289     53             0.249181       0.0147161      9006           
17        0.563852       0.0400008      0.00159719     0.00128647     0.0172843      0.0324844      0.000560038    -9.2188e-05    41             0.268681       0.0159917      9047           
18        0.603853       0.0282849      0.00221063     0.00075795     0              0.0275309      0.000190926    -0.000479631   45             0.280471       0.0168289      9092           
19        0.632138       4.23702e-06    0.001898       0.885625       0              0.941076       3.50374e-12    -0.54212       194465         0.685194       0.0162474      203557         
20        0.632142       4.23702e-06    0.00188823     0.0678343      0              0.26045        3.50351e-12    -0.0405402     194465         0.600837       0.0161827      398022         
21        0.632146       4.23702e-06    0.00188541     0.0271864      0              0.164883       3.50328e-12    -0.0196936     194465         0.560389       0.0161329      592487         
22        0.632151       4.23702e-06    0.00188308     0.0150519      0              0.122686       3.50306e-12    -0.0119703     194465         0.535665       0.016091       786952         
23        0.632155       4.23702e-06    0.00188105     0.00980521     0              0.0990213      3.50283e-12    -0.00822032    194465         0.518502       0.0160543      981417         
24        0.632159       4.23702e-06    0.0009945      0.00705536     0.000102689    0.0839928      3.5026e-12     -0.00608174    275958         0.505518       0.0160213      1257375        
25        0.632163       4.23702e-06    0.00100841     0.0053531      0.00453667     0.0730556      3.50237e-12    -0.00470131    273861         0.495427       0.0159911      1531236        
26        0.632167       4.23702e-06    0.00192031     0.00474623     0.0225335      0.0662811      3.50214e-12    -0.00402845    191541         0.487389       0.015963       1722777        
27        0.632172       4.23702e-06    0.00192147     0.00354161     0.00477776     0.0593444      3.50192e-12    -0.00323794    191365         0.480414       0.0159368      1914142        
28        0.632176       4.23702e-06    0.00192162     0.0029604      0.00529329     0.0541768      3.50169e-12    -0.00276586    191245         0.474489       0.015912       2105387        
29        0.63218        4.23702e-06    0.0019226      0.00251712     0.00450029     0.0499841      3.50146e-12    -0.00237772    191093         0.469357       0.0158886      2296480        
30        0.632184       4.23702e-06    0.00192439     0.00219581     0.00582356     0.0465332      3.50123e-12    -0.00212597    190909         0.464858       0.0158663      2487389        
31        0.632189       4.23702e-06    0.00192516     0.00192999     0.00574789     0.043589       3.501e-12      -0.00190442    190773         0.460862       0.0158449      2678162        
32        0.632193       4.23703e-06    0.00102557     0.00175645     0              0.04191        3.50078e-12    -0.00158599    270381         0.457206       0.0158245      2948543        
33        0.632197       4.23703e-06    0.00103989     0.00149038     0.00104183     0.0385922      3.50057e-12    -0.00141431    268365         0.453984       0.0158048      3216908        
34        0.632201       4.23704e-06    0.00105775     0.00134233     0.00161024     0.0366037      3.50035e-12    -0.00128639    265925         0.451056       0.0157858      3482833        
35        0.632206       5.99208e-06    0.000995569    0.00185105     0.0126345      0.0414005      7.00015e-12    -0.0021607     187365         0.447407       0.0157601      3670198        
36        0.632212       5.99209e-06    0.000995397    0.00150858     0.0012895      0.0388245      6.99953e-12    -0.00141688    187261         0.444073       0.0157355      3857459        
37        0.632218       5.9921e-06     0.000995181    0.001341       0.00137385     0.0365921      6.9989e-12     -0.00127338    187165         0.44108        0.0157118      4044624        
38        0.632224       5.9921e-06     0.000994594    0.00120225     0.00121348     0.034657       6.99827e-12    -0.00113996    187109         0.438369       0.0156891      4231733        
39        0.63223        8.47412e-06    0.00104059     0.00157878     0.00893195     0.0390894      1.3995e-11     -0.00139428    133817         0.435011       0.0156584      4365550        
40        0.632238       8.47413e-06    0.00104303     0.00133079     0.00113499     0.0364637      1.39932e-11    -0.00125587    133553         0.43197        0.015629       4499103        
41        0.632247       1.19842e-05    0.000977264    0.00183265     0.0150755      0.0411174      2.79821e-11    -0.00148499    94201          0.428311       0.0155897      4593304        
42        0.632259       1.19843e-05    0.000972195    0.00143281     0.00326612     0.0377107      2.7977e-11     -0.00139378    94297          0.424982       0.0155524      4687601        
43        0.63227        1.19843e-05    0.000965305    0.00124082     0.00252881     0.0351472      2.79719e-11    -0.00118868    94505          0.422062       0.0155169      4782106        
44        0.632282       1.69483e-05    0.000986849    0.00161569     0.011274       0.0390227      5.59315e-11    -0.0012801     68317          0.418395       0.0154697      4850423        
45        0.632299       2.39686e-05    0.000928373    0.00186222     0.0100989      0.0423005      1.11828e-10    -0.00161157    48029          0.414264       0.0154077      4898452        
46        0.632323       2.39686e-05    0.000907339    0.001453       0              0.0381183      1.11787e-10    -0.00132561    48497          0.410754       0.0153499      4946949        
47        0.632347       2.39687e-05    0.000888268    0.00121592     0              0.03487        1.11746e-10    -0.00112033    48941          0.407765       0.0152958      4995890        
48        0.632371       3.38968e-05    0.000869041    0.00156114     0.0118593      0.0380638      2.23393e-10    -0.00169509    36137          0.404199       0.0152247      5032027        
49        0.632405       3.38969e-05    0.00085412     0.00118508     0.0016599      0.0343988      2.23277e-10    -0.00107618    36369          0.401221       0.0151585      5068396        
50        0.632439       6.77938e-05    0.000818653    0.00207793     0.0167535      0.0439099      8.92408e-10    -0.001471      18649          0.396739       0.0150396      5087045        
51        0.632507       6.77939e-05    0.000814837    0.00148199     0.00860161     0.0377728      8.91478e-10    -0.00144209    18509          0.392834       0.0149324      5105554        
52        0.632575       0.000135588    0.000762454    0.00209206     0.0103716      0.0451025      3.56032e-09    -0.00146807    9549           0.387051       0.0147495      5115103        
53        0.63271        9.58752e-05    0.00152575     0.00112233     0.0102096      0.0322152      1.77699e-09    -0.00103801    9493           0.384218       0.0146321      5124596        
54        0.632806       0.000271176    0.000707614    0.0021533      0.0164077      0.0441799      1.41756e-08    -0.00206475    4945           0.37873        0.0143589      5129541        
55        0.633077       0.000542353    0.000652357    0.00230472     0.0181003      0.0456126      5.63452e-08    -0.00156079    2581           0.372169       0.0139369      5132122        
56        0.63362        0.00216941     0.000146864    0.00278089     0.0131892      0.05183        8.82557e-07    -0.00128643    1353           0.361048       0.0128931      5133475        
57        0.635789       0.00867764     4.01078e-05    0.00225954     0.0229381      0.0434077      1.29277e-05    -0.00122686    729            0.348855       0.0106323      5134204        
58        0.644467       0.0347106      9.37744e-06    0.000697719    0.00346251     0.0262649      0.000137044    -0.000166219   697            0.337177       0.00638356     5134901        
59        0.679177       0.138842       4.65609e-06    0.000221967    0.00193429     0.0148151      0.00115512     -3.54354e-05   717            0.326643       0.00178105     5135618        
60        0.81802        0.0490883      2.10308e-05    0.00133816     0.0237222      0.0294724      0.00190989     -6.38056e-05   413            0.306671       0.00230085     5136031        
61        0.867108       0.0245442      7.04453e-05    0.00129078     0.0195966      0.0302073      0.000967892    -0.0016184     221            0.282416       0.00385691     5136252        
62        0.891652       0.0245442      0.000240641    0.00223883     0.0348319      0.034408       0.00149571     -0.000613846   133            0.265176       0.0042278      5136385        
63        0.916196       0.00867771     0.00147736     0.00125894     0.0219534      0.0294647      0.000249176    -7.00411e-05   105            0.252723       0.0052389      5136490        
64        0.924874       0.00867772     0.00109766     0.000697482    0              0.0264099      0.000289771    -0.000418936   113            0.244922       0.00524691     5136603        
65        0.933552       0.00867773     0.00127154     0.000774575    0.0144996      0.0245845      0.000337508    -3.81188e-06   105            0.237134       0.00523536     5136708        
66        0.942229       0.00867774     0.000928646    0.000872231    0              0.0295336      0.000394204    -0.00059998    113            0.227565       0.005135       5136821        
67        0.950907       0.00867775     0.00105014     0.000982968    0.0133781      0.0290502      0.000462403    -0.000285986   105            0.217998       0.00504182     5136926        
68        0.959585       0.00867776     0.000745773    0.00111821     0              0.0334396      0.000545774    -0.000841319   113            0.206692       0.00488325     5137039        
69        0.968263       0.00613611     0.00183079     0.00113418     0.0143893      0.0305914      0.000316451    -0.000651276   97             0.19528        0.00524708     5137136        
70        0.974399       0.00867778     0.00145624     0.00127546     0.00867491     0.0350971      0.000740503    -0.000943834   77             0.183522       0.0050493      5137213        
71        0.983076       0.00613613     0.00089854     0.0013907      0              0.0372921      0.000437995    -0.00110254    117            0.177176       0.00472107     5137330        
72        0.989213       0.00613613     0.00121942     0.00145493     0.012066       0.0361171      0.000509418    -0.0010309     97             0.16391        0.0047444      5137427        
73        0.995349       0.00613614     0.00143351     0.00133699     0.00437541     0.0364615      0.000601       -0.00114331    85             0.153371       0.00456534     5137512        
74        1.00148        0.00613615     0.000854054    0.00153906     0              0.0392308      0.000722939    -0.00139608    97             0.141892       0.00433612     5137609        
75        1.00762        0.00433892     0.00093963     0.00143148     0              0.0378349      0.000432089    -0.0012862     117            0.135348       0.00411747     5137726        
76        1.01196        0.00433893     0.00121009     0.00154592     0.00862091     0.0383406      0.000511379    -0.00126598    97             0.123787       0.00399741     5137823        
77        1.0163         0.00433893     0.00138463     0.00157351     0.00320165     0.0396207      0.000620874    -0.00143402    85             0.114022       0.00377942     5137908        
78        1.02064        0.00306809     0.0013295      0.00129241     0              0.0359501      0.000376543    -0.00119918    105            0.106636       0.00372607     5138013        
79        1.02371        0.0030681      0.00138236     0.00141408     0.00577584     0.0372889      0.00045413     -0.00123337    97             0.0990502      0.00353723     5138110        
80        1.02677        0.0030681      0.000729901    0.00161831     0              0.0402282      0.000566806    -0.00152947    117            0.0916831      0.00329452     5138227        
81        1.02984        0.0030681      0.000833039    0.00180547     0.00513412     0.0422343      0.000743091    -0.0016422     97             0.0820053      0.00311203     5138324        
82        1.03291        0.00216948     0.00100107     0.00144053     0              0.0379543      0.000495395    -0.00138373    109            0.0756276      0.00308523     5138433        
83        1.03508        0.00216948     0.000929138    0.00159763     0.00107228     0.0399441      0.000668512    -0.00154918    97             0.0682251      0.0029326      5138530        
84        1.03725        0.00153406     0.00153227     0.00130256     0              0.036091       0.000460308    -0.00128529    97             0.0643916      0.0029219      5138627        
85        1.03878        0.00153406     0.00113851     0.00147596     0              0.0384182      0.000643069    -0.00145458    97             0.0599417      0.0028063      5138724        
86        1.04032        0.00153406     0.000790434    0.00172016     0              0.0414748      0.000988401    -0.00169671    97             0.0553399      0.00269958     5138821        
87        1.04185        0.00108475     0.00128744     0.00144818     0              0.038055       0.000801858    -0.00143742    97             0.0525618      0.00273628     5138918        
88        1.04294        0.00108475     0.000931502    0.00170156     0              0.0412499      0.001378       -0.00168824    97             0.04934        0.00269823     5139015        
89        1.04402        0.000767034    0.000839202    0.00162111     0              0.040263       0.00129252     -0.00145714    133            0.0409067      0.00263736     5139148        
90        1.04479        0.000542376    0.000985962    0.00113788     0              0.0337324      0.00118746     -0.0011288     157            0.0391534      0.0026779      5139305        
91        1.04533        0.000383518    0.00151927     0.00113482     0              0.033687       0.00105077     -0.00107268    165            0.0357169      0.0026699      5139470        
92        1.04571        0.000383519    0.000747972    0.00137925     0              0.0371382      0.00196353     -0.00127584    193            0.0298734      0.00257413     5139663        
93        1.0461         0.00019176     0.00232906     0.000623894    0              0.0249779      0.000903307    -0.000611537   217            0.0283219      0.00261797     5139880        
94        1.04629        0.00019176     0.00144548     0.000687811    0              0.0262262      0.00152641     -0.000681725   249            0.0270081      0.00260246     5140129        
95        1.04648        0.000135595    0.00165421     0.000558661    0              0.023636       0.00133594     -0.000555528   305            0.0263478      0.00261632     5140434        
96        1.04662        9.58803e-05    0.00195701     0.000964012    0              0.0310485      0.00109329     -0.000828716   377            0.024483       0.00260231     5140811        
97        1.04671        9.58804e-05    0.00244534     0.000489619    0.000327026    0.0221245      0.00180683     -0.000486003   333            0.023828       0.00259444     5141144        
98        1.04681        6.77978e-05    0.00146336     0.000802755    0              0.0283329      0.00152791     -0.000746016   541            0.0211038      0.00258518     5141685        
99        1.04688        4.79404e-05    0.00146324     0.000435335    0              0.0208647      0.00120099     -0.000420852   721            0.020173       0.00258661     5142406        
100       1.04692        4.79404e-05    0.00259074     0.000334341    0.000788202    0.0182653      0.00188409     -0.000332902   549            0.0195924      0.00258122     5142955        
101       1.04697        3.3899e-05     0.00267952     0.000263306    0              0.0162267      0.00148976     -0.000262678   713            0.0191898      0.00258524     5143668        
102       1.04701        2.39703e-05    0.00218936     0.000406896    0              0.0201717      0.0010923      -0.00038543    1077           0.0189066      0.00258528     5144745        
103       1.04703        2.39703e-05    0.00167411     0.000244822    0              0.0156468      0.00157944     -0.00024149    1177           0.0184732      0.00258181     5145922        
104       1.04705        1.69496e-05    0.00260223     0.000218094    0              0.014768       0.00113433     -0.000213679   1301           0.0181859      0.00258356     5147223        
105       1.04707        1.69496e-05    0.00228492     0.000182336    0              0.0135032      0.00160254     -0.000181889   1369           0.0178149      0.0025814      5148592        
106       1.04709        1.19852e-05    0.00196049     0.000202823    0              0.0142416      0.00112114     -0.000194135   2073           0.0179749      0.00258279     5150665        
107       1.0471         1.19852e-05    0.00198932     0.000149621    6.68332e-05    0.0122317      0.00153917     -0.000149331   2033           0.0176916      0.00258127     5152698        
108       1.04711        8.47485e-06    0.00218296     0.000294847    0              0.0171711      0.00104344     -0.000283536   2677           0.0177887      0.00258208     5155375        
109       1.04712        8.47486e-06    0.00210154     0.000120827    0              0.0109921      0.00138536     -0.000120604   2701           0.0175621      0.00258098     5158076        
110       1.04713        8.47487e-06    0.0020831      0.000129479    5.43024e-05    0.0113787      0.001905       -0.0001293     2677           0.0173481      0.00257986     5160753        
111       1.04714        5.99265e-06    0.00195773     0.000100688    0              0.0100344      0.00129357     -0.000100472   3893           0.0172041      0.00258105     5164646        
112       1.04714        5.99265e-06    0.00194175     0.000104435    6.65379e-06    0.0102193      0.00172023     -0.000104365   3877           0.0170569      0.00258028     5168523        
113       1.04715        4.23745e-06    0.00207116     0.00011023     0              0.0104991      0.00112704     -0.000107614   5157           0.0171997      0.00258117     5173680        
114       1.04715        4.23746e-06    0.00198848     8.3604e-05     0              0.00914352     0.0014444      -8.34915e-05   5245           0.0170786      0.00258062     5178925        
115       1.04716        4.23746e-06    0.00193578     8.84353e-05    0              0.00940401     0.00190055     -8.83589e-05   5285           0.0169581      0.00258006     5184210        
116       1.04716        2.99634e-06    0.00178204     6.67233e-05    0              0.00816843     0.00123137     -6.66625e-05   7813           0.0168737      0.00258082     5192023        
117       1.04716        2.99635e-06    0.00174636     6.99179e-05    0              0.00836169     0.00156033     -6.98804e-05   7845           0.0167877      0.00258044     5199868        
118       1.04717        2.11874e-06    0.00194        6.21497e-05    0              0.00788351     0.000972461    -6.16077e-05   10293          0.0168598      0.00258102     5210161        
119       1.04717        2.11874e-06    0.00193124     5.45657e-05    1.43163e-05    0.00738684     0.00118569     -5.4512e-05    10277          0.0167886      0.00258076     5220438        
120       1.04717        2.11875e-06    0.00191796     5.7196e-05     9.80931e-06    0.0075628      0.00146963     -5.71566e-05   10269          0.0167211      0.00258049     5230707        
121       1.04717        2.11875e-06    0.00190432     6.02632e-05    7.53127e-05    0.0077624      0.00185726     -6.02268e-05   10261          0.016656       0.00258021     5240968        
122       1.04718        1.49818e-06    0.00180433     4.81055e-05    0              0.00693581     0.00115437     -4.79167e-05   15185          0.0166886      0.00258069     5256153        
123       1.04718        1.49819e-06    0.00179162     4.68007e-05    0              0.0068411      0.00140372     -4.67838e-05   15193          0.016642       0.00258051     5271346        
124       1.04718        1.49819e-06    0.00178058     4.90843e-05    2.80803e-05    0.00700594     0.00173439     -4.90695e-05   15191          0.0165961      0.00258031     5286537        
125       1.04718        1.05938e-06    0.00193387     3.93313e-05    0              0.00627147     0.00105386     -3.9166e-05    19997          0.0166258      0.00258069     5306534        
126       1.04718        1.05938e-06    0.00190764     3.80579e-05    0              0.00616911     0.00125374     -3.8026e-05    20109          0.0166026      0.00258056     5326643        
127       1.04718        1.05938e-06    0.0018897      3.93866e-05    0              0.00627587     0.00151025     -3.93771e-05   20165          0.0165692      0.00258042     5346808        
128       1.04718        1.05938e-06    0.00187568     4.12151e-05    0              0.0064199      0.0018456      -4.12072e-05   20197          0.0165361      0.00258028     5367005        
129       1.04718        7.49099e-07    0.00180235     3.15692e-05    0              0.00561864     0.00110927     -3.14921e-05   29813          0.0165342      0.00258058     5396818        
130       1.04719        7.491e-07      0.0017947      3.15599e-05    3.01905e-06    0.00561782     0.001306       -3.15529e-05   29822          0.0165094      0.00258049     5426640        
131       1.04719        7.49101e-07    0.00178611     3.2831e-05     0              0.00572984     0.00155457     -3.2825e-05    29837          0.0164848      0.00258039     5456477        
132       1.04719        7.49102e-07    0.0017789      3.42526e-05    0              0.00585257     0.00187381     -3.42475e-05   29841          0.0164603      0.0025803      5486318        
133       1.04719        5.29696e-07    0.00191084     2.53831e-05    0              0.00503816     0.0011111      -2.53678e-05   39361          0.0164419      0.00258053     5525679        
134       1.04719        5.29696e-07    0.00189806     2.61008e-05    0              0.00510889     0.00129156     -2.60937e-05   39450          0.0164219      0.00258047     5565129        
135       1.04719        5.29697e-07    0.00188437     2.70583e-05    0              0.00520176     0.00151529     -2.70526e-05   39557          0.0164023      0.0025804      5604686        
136       1.04719        5.29698e-07    0.00187283     2.81217e-05    0              0.00530299     0.0017965      -2.81171e-05   39631          0.0163829      0.00258033     5644317        
137       1.04719        3.74553e-07    0.00182902     2.16248e-05    0              0.00465025     0.0010483      -2.15832e-05   58408          0.0164007      0.00258052     5702725        
138       1.04719        3.74554e-07    0.00184366     2.12557e-05    1.58256e-05    0.00461036     0.00120041     -2.12512e-05   58149          0.0163867      0.00258047     5760874        
139       1.04719        3.74554e-07    0.00184487     2.19542e-05    3.26806e-06    0.00468553     0.00138488     -2.19509e-05   58079          0.0163728      0.00258042     5818953        
140       1.04719        3.74555e-07    0.00184743     2.27215e-05    1.04296e-05    0.00476669     0.00161107     -2.27187e-05   57985          0.0163591      0.00258038     5876938        
141       1.04719        3.74555e-07    0.00184389     2.35676e-05    3.32306e-06    0.00485464     0.00189181     -2.35654e-05   57979          0.0163455      0.00258033     5934917        
142       1.04719        2.64851e-07    0.00191517     1.73597e-05    0              0.00416649     0.00109378     -1.73533e-05   77616          0.0163385      0.00258047     6012533        
143       1.04719        2.64851e-07    0.00189661     1.77616e-05    0              0.00421446     0.00124185     -1.77584e-05   77957          0.0163296      0.00258044     6090490        
144       1.04719        2.64852e-07    0.0018843      1.83057e-05    0              0.00427852     0.00141918     -1.83031e-05   78169          0.0163206      0.00258041     6168659        
145       1.04719        2.64852e-07    0.00187707     1.89041e-05    0              0.00434788     0.00163362     -1.89017e-05   78265          0.0163116      0.00258037     6246924        
146       1.04719        2.64852e-07    0.00187178     1.95366e-05    0              0.00442003     0.00189567     -1.95354e-05   78313          0.0163015      0.00258034     6325237        
147       1.04719        1.87279e-07    0.00184654     1.47893e-05    0              0.00384569     0.00108368     -1.47699e-05   115257         0.0163121      0.00258045     6440494        
148       1.04719        1.87279e-07    0.00185574     1.46362e-05    9.35763e-06    0.00382571     0.00121766     -1.46345e-05   114938         0.0163047      0.00258043     6555432        
149       1.04719        1.8728e-07     0.00185793     1.50484e-05    5.42423e-06    0.00387922     0.00137571     -1.50472e-05   114813         0.0162973      0.0025804      6670245        
150       1.04719        1.8728e-07     0.00185988     1.54946e-05    9.82251e-06    0.0039363      0.00156366     -1.54936e-05   114693         0.01629        0.00258038     6784938        
151       1.04719        1.8728e-07     0.001859       1.59788e-05    9.8805e-06     0.00399734     0.00178913     -1.5978e-05    114655         0.0162826      0.00258036     6899593        
152       1.04719        1.32427e-07    0.00192488     1.19774e-05    0              0.00346084     0.00100926     -1.19595e-05   153469         0.0162893      0.00258044     7053062        
153       1.04719        1.32427e-07    0.00191626     1.19098e-05    0              0.00345106     0.00112041     -1.19079e-05   153757         0.0162834      0.00258043     7206819        
154       1.04719        1.32427e-07    0.00191034     1.22072e-05    0              0.00349388     0.00124925     -1.22057e-05   153930         0.0162775      0.00258041     7360749        
155       1.04719        1.32428e-07    0.00190622     1.25264e-05    0              0.00353926     0.00139955     -1.25252e-05   154029         0.0162718      0.00258039     7514778        
156       1.04719        1.32428e-07    0.0019028      1.287e-05      0              0.00358747     0.0015761      -1.2869e-05    154095         0.0162662      0.00258038     7668873        
157       1.04719        1.32428e-07    0.00189966     1.32408e-05    2.39805e-06    0.0036388      0.00178505     -1.324e-05     154147         0.0162606      0.00258036     7823020        
158       1.04719        9.36409e-08    0.00190061     9.63566e-06    0              0.00310414     0.000997386    -9.63384e-06   226082         0.0162572      0.00258043     8049102        
159       1.0472         9.3641e-08     0.00191265     9.81947e-06    4.00256e-06    0.0031336      0.00109772     -9.8187e-06    225355         0.0162531      0.00258042     8274457        
160       1.0472         9.36411e-08    0.00192063     1.00449e-05    9.13247e-06    0.00316936     0.00121259     -1.00443e-05   224853         0.016249       0.0025804      8499310        
161       1.0472         9.36412e-08    0.00192594     1.02851e-05    6.59075e-06    0.00320704     0.00134481     -1.02846e-05   224496         0.0162449      0.00258039     8723806        
162       1.0472         9.36413e-08    0.00192877     1.05419e-05    1.00058e-05    0.00324681     0.00149785     -1.05414e-05   224271         0.0162409      0.00258038     8948077        
163       1.0472         9.36415e-08    0.00193105     1.08167e-05    4.98833e-06    0.00328886     0.00167611     -1.08163e-05   224072         0.0162368      0.00258037     9172149        
164       1.0472         9.36416e-08    0.0019336      1.1112e-05     1.29985e-05    0.00333343     0.00188514     -1.11116e-05   223861         0.0162327      0.00258036     9396010        
165       1.0472         6.62147e-08    0.00195182     8.13368e-06    0              0.00285196     0.00104651     -8.13087e-06   302692         0.0162348      0.00258041     9698702        
166       1.0472         6.62148e-08    0.00194296     8.22441e-06    0              0.00286782     0.00114512     -8.22371e-06   303305         0.0162321      0.0025804      10002007       
167       1.0472         6.62149e-08    0.00193707     8.39548e-06    0              0.0028975      0.00125707     -8.39508e-06   303690         0.0162291      0.00258039     10305697       
168       1.0472         6.62149e-08    0.00193227     8.58707e-06    0              0.00293037     0.00138476     -8.58666e-06   303989         0.0162264      0.00258038     10609686       
169       1.0472         6.6215e-08     0.00193041     8.78381e-06    0              0.00296375     0.00153115     -8.78354e-06   304054         0.0162235      0.00258038     10913740       
170       1.0472         6.62151e-08    0.001929       8.99739e-06    5.71891e-06    0.00299956     0.00169986     -8.9972e-06    304081         0.0162206      0.00258037     11217821       
171       1.0472         6.62152e-08    0.00192761     9.22496e-06    2.70811e-07    0.00303726     0.00189545     -9.22474e-06   304103         0.0162177      0.00258036     11521924       
172       1.0472         4.68213e-08    0.00195989     6.69514e-06    0              0.0025875      0.00104388     -6.69419e-06   443477         0.0162167      0.0025804      11965401       
173       1.0472         4.68213e-08    0.00197451     6.79806e-06    5.36541e-06    0.0026073      0.00113414     -6.79765e-06   441854         0.0162145      0.00258039     12407255       
174       1.0472         4.68214e-08    0.00198841     6.93267e-06    1.22137e-05    0.00263296     0.00123559     -6.93208e-06   440315         0.0162122      0.00258039     12847570       
175       1.0472         4.68215e-08    0.00199688     7.0747e-06     1.14228e-05    0.0026598      0.00135004     -7.07436e-06   439351         0.01621        0.00258038     13286921       
176       1.0472         4.68215e-08    0.00200329     7.22496e-06    1.03408e-05    0.0026879      0.00147971     -7.22471e-06   438600         0.0162078      0.00258038     13725521       
177       1.0472         4.68216e-08    0.00200678     7.38422e-06    1.03719e-05    0.00271737     0.00162728     -7.38393e-06   438152         0.0162056      0.00258037     14163673       
178       1.0472         4.68216e-08    0.00200999     7.55345e-06    1.40672e-05    0.00274831     0.00179605     -7.55311e-06   437732         0.0162033      0.00258037     14601405       
179       1.0472         3.31079e-08    0.00199068     5.51274e-06    0              0.00234792     0.000979876    -5.51076e-06   597103         0.0162053      0.0025804      15198508       
180       1.0472         3.3108e-08     0.00198195     5.54664e-06    0              0.00235513     0.00105577     -5.54619e-06   598298         0.0162035      0.00258039     15796806       
181       1.0472         3.3108e-08     0.00197563     5.64452e-06    0              0.00237582     0.00114006     -5.64418e-06   599141         0.0162018      0.00258039     16395947       
182       1.0472         3.31081e-08    0.00196987     5.74746e-06    0              0.00239739     0.00123396     -5.74719e-06   599907         0.0162001      0.00258038     16995854       
183       1.0472         3.31081e-08    0.001966       5.85576e-06    0              0.00241987     0.00133891     -5.85554e-06   600392         0.0161983      0.00258038     17596246       
184       1.0472         3.31081e-08    0.00196359     5.96986e-06    0              0.00244333     0.00145664     -5.96968e-06   600658         0.0161966      0.00258038     18196904       
185       1.0472         3.31082e-08    0.00196136     6.09022e-06    5.27793e-08    0.00246784     0.00158921     -6.09007e-06   600897         0.016195       0.00258037     18797801       
186       1.0472         3.31082e-08    0.0019596      6.2174e-06     6.79262e-07    0.00249347     0.00173908     -6.21727e-06   601062         0.0161933      0.00258037     19398863       
187       1.0472         3.31083e-08    0.00195829     6.35202e-06    4.7613e-07     0.00252032     0.00190926     -6.35191e-06   601158         0.0161916      0.00258036     20000021       
188       1.0472         2.34111e-08    0.00201269     4.61952e-06    0              0.00214931     0.00103659     -4.6181e-06    873394         0.016193       0.00258039     20873415       
189       1.0472         2.34111e-08    0.00203057     4.65295e-06    3.4082e-06     0.00215707     0.00111211     -4.65275e-06   869641         0.0161917      0.00258039     21743056       
190       1.0472         2.34112e-08    0.00204451     4.73058e-06    5.31352e-06    0.00217498     0.00119546     -4.73041e-06   866716         0.0161904      0.00258038     22609772       
191       1.0472         2.34112e-08    0.00205671     4.81194e-06    9.23545e-06    0.00219359     0.00128772     -4.81175e-06   864158         0.0161892      0.00258038     23473930       
192       1.0472         2.34112e-08    0.00206723     4.89714e-06    8.81603e-06    0.00221292     0.00139014     -4.89698e-06   861948         0.016188       0.00258038     24335878       
193       1.0472         2.34113e-08    0.00207636     4.98652e-06    7.12282e-06    0.00223304     0.00150419     -4.98641e-06   860027         0.0161867      0.00258037     25195905       
194       1.0472         2.34113e-08    0.00208422     5.0805e-06     7.81355e-06    0.00225398     0.00163162     -5.0804e-06    858364         0.0161855      0.00258037     26054269       
195       1.0472         2.34113e-08    0.00208947     5.17936e-06    5.84454e-06    0.00227581     0.0017745      -5.17929e-06   857221         0.0161842      0.00258037     26911490       
196       1.0472         2.34113e-08    0.00209409     5.28361e-06    5.39098e-06    0.0022986      0.0019353      -5.28355e-06   856205         0.016183       0.00258036     27767695       
197       1.0472         1.65543e-08    0.00203549     3.80983e-06    0              0.00195188     0.00104443     -3.8095e-06    1178009        0.0161824      0.00258038     28945704       
198       1.0472         1.65544e-08    0.00203075     3.86014e-06    0              0.00196472     0.00111462     -3.86002e-06   1179209        0.0161815      0.00258038     30124913       
199       1.0472         1.65544e-08    0.0020269      3.91958e-06    0              0.00197979     0.00119151     -3.91949e-06   1180166        0.0161806      0.00258038     31305079       
200       1.0472         1.65544e-08    0.00202296     3.98162e-06    1.05046e-07    0.0019954      0.00127594     -3.98156e-06   1181151        0.0161796      0.00258038     32486230       
201       1.0472         1.65544e-08    0.00202037     4.04641e-06    1.36128e-07    0.00201157     0.00136889     -4.04636e-06   1181766        0.0161787      0.00258038     33667996       
202       1.0472         1.65545e-08    0.00201733     4.11417e-06    0              0.00202834     0.00147148     -4.11413e-06   1182505        0.0161778      0.00258037     34850501       
203       1.0472         1.65545e-08    0.00201473     4.18511e-06    0              0.00204575     0.00158504     -4.18507e-06   1183127        0.0161769      0.00258037     36033628       
204       1.0472         1.65545e-08    0.00201274     4.25926e-06    2.13278e-07    0.0020638      0.0017111      -4.25923e-06   1183577        0.0161759      0.00258037     37217205       
205       1.0472         1.65545e-08    0.00201105     4.33716e-06    4.26771e-07    0.00208259     0.00185147     -4.33714e-06   1183942        0.016175       0.00258037     38401147       
206       1.0472         1.17058e-08    0.00210219     3.11742e-06    0              0.00176562     0.000992072    -3.11731e-06   1706694        0.0161743      0.00258038     40107841       
207       1.0472         1.17058e-08    0.00212003     3.15885e-06    3.19708e-06    0.00177731     0.00105215     -3.15876e-06   1699588        0.0161736      0.00258038     41807429       
208       1.0472         1.17059e-08    0.00213594     3.2028e-06     6.85057e-06    0.00178962     0.00111738     -3.20273e-06   1693276        0.016173       0.00258038     43500705       
209       1.0472         1.17059e-08    0.00215069     3.24843e-06    9.31528e-06    0.00180231     0.00118835     -3.24831e-06   1687455        0.0161723      0.00258038     45188160       
210       1.0472         1.17059e-08    0.00216542     3.2959e-06     1.17937e-05    0.00181541     0.00126572     -3.29576e-06   1681684        0.0161716      0.00258038     46869844       
211       1.0472         1.17059e-08    0.0021795      3.34517e-06    9.85715e-06    0.00182895     0.00135024     -3.34508e-06   1676199        0.0161709      0.00258037     48546043       
212       1.0472         1.17059e-08    0.00219472     3.39657e-06    1.12059e-05    0.00184294     0.00144279     -3.39647e-06   1670314        0.0161702      0.00258037     50216357       
213       1.0472         1.17059e-08    0.00220991     3.45021e-06    1.42873e-05    0.0018574      0.00154435     -3.45007e-06   1664476        0.0161695      0.00258037     51880833       
214       1.0472         1.17059e-08    0.0022256      3.50618e-06    1.66356e-05    0.00187238     0.00165608     -3.50607e-06   1658489        0.0161688      0.00258037     53539322       
215       1.0472         1.1706e-08     0.00224285     3.56465e-06    1.92286e-05    0.0018879      0.00177933     -3.56444e-06   1651961        0.0161681      0.00258037     55191283       
216       1.0472         1.1706e-08     0.0022616      3.62571e-06    1.99993e-05    0.001904       0.00191565     -3.6255e-06    1644923        0.0161674      0.00258037     56836206       
217       1.0472         8.27738e-09    0.00215112     2.62022e-06    0              0.00161871     0.00102182     -2.61983e-06   2291796        0.0161682      0.00258038     59128002       
218       1.0472         8.27739e-09    0.00215898     2.63578e-06    2.40312e-06    0.00162351     0.00107944     -2.63566e-06   2287916        0.0161677      0.00258038     61415918       
219       1.0472         8.27741e-09    0.00216756     2.66986e-06    5.777e-06      0.00163396     0.00114166     -2.66981e-06   2283714        0.0161671      0.00258038     63699632       
220       1.0472         8.27742e-09    0.00217776     2.70508e-06    6.77786e-06    0.00164469     0.00120895     -2.70497e-06   2278794        0.0161666      0.00258038     65978426       
221       1.0472         8.27743e-09    0.00218957     2.74172e-06    9.94547e-06    0.00165577     0.00128186     -2.74159e-06   2273171        0.0161661      0.00258037     68251597       
222       1.0472         8.27744e-09    0.00220278     2.77974e-06    1.17761e-05    0.0016672      0.00136101     -2.7796e-06    2266975        0.0161655      0.00258037     70518572       
223       1.0472         8.27745e-09    0.00221867     2.81925e-06    1.43896e-05    0.00167898     0.00144708     -2.81909e-06   2259633        0.016165       0.00258037     72778205       
224       1.0472         8.27746e-09    0.00223916     2.86052e-06    1.99101e-05    0.00169115     0.00154089     -2.86033e-06   2250352        0.0161645      0.00258037     75028557       
225       1.0472         8.27747e-09    0.00226499     2.90335e-06    2.23789e-05    0.00170373     0.00164332     -2.90318e-06   2238909        0.0161639      0.00258037     77267466       
226       1.0472         8.27748e-09    0.00230001     2.94807e-06    2.89969e-05    0.00171668     0.00175543     -2.94775e-06   2223825        0.0161634      0.00258037     79491291       
227       1.0472         8.27749e-09    0.00234941     2.99513e-06    3.89471e-05    0.00173009     0.00187842     -2.99449e-06   2203267        0.0161629      0.00258037     81694558       
228       1.0472         5.85308e-09    0.00284173     2.14793e-06    0              0.00146558     0.000996485    -2.14785e-06   2903266        0.0161626      0.00258038     84597824       
229       1.0472         5.85308e-09    0.00148645     2.17699e-06    0              0.00147546     0.00104769     -2.1768e-06    3984892        0.0161629      0.00258038     88582716       
230       1.0472         5.85309e-09    0.0016995      2.19791e-06    1.36765e-05    0.00148245     0.00110261     -2.19829e-06   3759844        0.0161624      0.00258038     92342560       
231       1.0472         5.8531e-09     0.00182309     2.22339e-06    1.14887e-05    0.00149105     0.0011616      -2.22346e-06   3643250        0.0161619      0.00258037     95985810       
232       1.0472         5.85311e-09    0.00190821     2.25083e-06    1.3834e-05     0.00150019     0.00122504     -2.25094e-06   3567550        0.0161614      0.00258037     99553360       
233       1.0472         5.85311e-09    0.00197046     2.27897e-06    1.30839e-05    0.00150955     0.00129339     -2.27912e-06   3514284        0.016161       0.00258037     103067644      
234       1.0472         5.85312e-09    0.00201964     2.30808e-06    1.27578e-05    0.00151916     0.00136714     -2.30817e-06   3473359        0.0161606      0.00258037     106541003      
235       1.0472         5.85313e-09    0.00205984     2.3387e-06     1.42372e-05    0.00152919     0.00144684     -2.33894e-06   3440588        0.0161601      0.00258037     109981591      
236       1.0472         5.85313e-09    0.00209573     2.36959e-06    1.29479e-05    0.00153927     0.00153312     -2.36959e-06   3411846        0.0161597      0.00258037     113393437      
237       1.0472         5.85314e-09    0.0021281      2.40246e-06    1.54132e-05    0.00154988     0.00162669     -2.40259e-06   3386303        0.0161592      0.00258037     116779740      
238       1.0472         5.85315e-09    0.00215937     2.43598e-06    1.42914e-05    0.00156067     0.00172835     -2.43606e-06   3361983        0.0161588      0.00258037     120141723      
239       1.0472         5.85316e-09    0.00218941     2.47093e-06    1.44425e-05    0.00157183     0.00183903     -2.47093e-06   3338924        0.0161583      0.00258037     123480647      
240       1.0472         5.85316e-09    0.00221959     2.50728e-06    1.44672e-05    0.00158335     0.00195977     -2.50724e-06   3316046        0.0161579      0.00258037     126796693      
241       1.0472         4.13882e-09    0.00213223     1.80493e-06    0              0.00134348     0.00103582     -1.80477e-06   4596317        0.0161584      0.00258037     131393010      
242       1.0472         4.13882e-09    0.00215184     1.81531e-06    7.93468e-06    0.0013473      0.00108558     -1.8156e-06    4577141        0.0161581      0.00258037     135970151      
243       1.0472         4.13883e-09    0.00217418     1.83532e-06    7.93089e-06    0.00135471     0.00113871     -1.83558e-06   4555764        0.0161578      0.00258037     140525915      
244       1.0472         4.13883e-09    0.00220034     1.856e-06      8.26325e-06    0.00136232     0.00119551     -1.85619e-06   4531319        0.0161574      0.00258037     145057234      
245       1.0472         4.13884e-09    0.00223152     1.87715e-06    6.66502e-06    0.00137007     0.00125631     -1.87711e-06   4502988        0.0161571      0.00258037     149560222      
246       1.0472         4.13884e-09    0.00227202     1.89916e-06    8.33246e-06    0.00137807     0.00132148     -1.89911e-06   4467363        0.0161568      0.00258037     154027585      
247       1.0472         4.13885e-09    0.00232858     1.92198e-06    1.26691e-05    0.00138628     0.00139143     -1.92191e-06   4419555        0.0161565      0.00258037     158447140      
248       1.0472         4.13885e-09    0.0024126      1.94554e-06    1.73111e-05    0.00139469     0.0014666      -1.9454e-06    4352243        0.0161562      0.00258037     162799383      
249       1.0472         4.13886e-09    0.00255163     1.97005e-06    2.17073e-05    0.00140337     0.00154753     -1.96988e-06   4249093        0.0161559      0.00258037     167048476      
250       1.0472         4.13886e-09    0.00282952     1.99591e-06    3.00961e-05    0.00141238     0.00163476     -1.99569e-06   4066768        0.0161556      0.00258037     171115244      
251       1.0472         4.13887e-09    0.00181768     2.0249e-06     0              0.00142299     0.00172896     -2.02477e-06   4973235        0.0161558      0.00258037     176088479      
252       1.0472         4.13887e-09    0.00187506     2.04756e-06    1.307e-05      0.00143086     0.00183084     -2.04838e-06   4889973        0.0161555      0.00258037     180978452      
253       1.0472         4.13888e-09    0.00191689     2.07527e-06    1.19923e-05    0.00144052     0.00194122     -2.07588e-06   4834337        0.0161551      0.00258037     185812789      
254       1.0472         2.92663e-09    0.00201463     1.48637e-06    0              0.00121917     0.00102141     -1.4863e-06    6949367        0.0161551      0.00258037     192762156      
255       1.0472         2.92664e-09    0.00206373     1.49939e-06    3.74925e-06    0.00122449     0.00106634     -1.49938e-06   6869493        0.0161548      0.00258037     199631649      
256       1.0472         2.92664e-09    0.00210798     1.51455e-06    5.24756e-06    0.00123066     0.00111406     -1.5145e-06    6799107        0.0161546      0.00258037     206430756      
257       1.0472         2.92665e-09    0.00214898     1.53016e-06    7.1141e-06     0.00123697     0.00116479     -1.5301e-06    6735110        0.0161544      0.00258037     213165866      
258       1.0472         2.92665e-09    0.00218826     1.5462e-06     8.1479e-06     0.00124343     0.00121877     -1.54615e-06   6674899        0.0161542      0.00258037     219840765      
259       1.0472         2.92665e-09    0.00222812     1.56272e-06    9.73751e-06    0.00125004     0.00127627     -1.56265e-06   6614821        0.016154       0.00258037     226455586      
260       1.0472         2.92666e-09    0.00227062     1.57975e-06    1.21853e-05    0.00125681     0.0013376      -1.57967e-06   6551881        0.0161537      0.00258037     233007467      
261       1.0472         2.92666e-09    0.00231779     1.59722e-06    1.23062e-05    0.00126375     0.0014031      -1.59716e-06   6483318        0.0161535      0.00258037     239490785      
262       1.0472         2.92666e-09    0.00237234     1.61521e-06    1.08456e-05    0.00127086     0.00147311     -1.61523e-06   6405629        0.0161533      0.00258037     245896414      
263       1.0472         2.92667e-09    0.00243839     1.63388e-06    1.35326e-05    0.00127815     0.00154806     -1.63388e-06   6313749        0.0161531      0.00258037     252210163      
264       1.0472         2.92667e-09    0.00252363     1.65303e-06    1.57166e-05    0.00128559     0.00162839     -1.65293e-06   6198535        0.0161528      0.00258037     258408698      
265       1.0472         2.92667e-09    0.00264681     1.67281e-06    1.64524e-05    0.00129325     0.00171461     -1.67273e-06   6038152        0.0161526      0.00258037     264446850      
266       1.0472         2.92668e-09    0.00284268     1.69341e-06    2.08289e-05    0.00130112     0.00180728     -1.69327e-06   5796266        0.0161524      0.00258037     270243116      
267       1.0472         2.92668e-09    0.00150934     1.71454e-06    0              0.0013094      0.00190704     -1.71448e-06   7908166        0.0161522      0.00258037     278151282      
268       1.0472         2.06948e-09    0.00183989     1.22548e-06    0              0.00110702     0.000999142    -1.22544e-06   9873077        0.016152       0.00258037     288024359      
269       1.0472         2.06948e-09    0.0018939      1.2365e-06     3.2211e-06     0.00111197     0.00103927     -1.23645e-06   9722522        0.0161518      0.00258037     297746881      
270       1.0472         2.06948e-09    0.00193501     1.2479e-06     5.52943e-06    0.00111708     0.00108167     -1.24785e-06   9616691        0.0161516      0.00258037     307363572      
271       1.0472         2.06949e-09    0.0019671      1.25959e-06    5.93896e-06    0.0011223      0.0011265      -1.25955e-06   9538480        0.0161515      0.00258037     316902052      
272       1.0472         2.06949e-09    0.00199453     1.2716e-06     7.20175e-06    0.00112762     0.00117394     -1.27156e-06   9474308        0.0161513      0.00258037     326376360      
273       1.0472         2.06949e-09    0.0020186      1.28395e-06    8.72338e-06    0.00113307     0.0012242      -1.28389e-06   9419875        0.0161511      0.00258037     335796235      
274       1.0472         2.06949e-09    0.00204014     1.29658e-06    8.47585e-06    0.00113863     0.00127749     -1.29653e-06   9372526        0.016151       0.00258037     345168761      
275       1.0472         2.0695e-09     0.00206097     1.30958e-06    8.99778e-06    0.00114432     0.00133404     -1.30952e-06   9327838        0.0161508      0.00258037     354496599      
276       1.0472         2.0695e-09     0.00208217     1.32295e-06    1.04434e-05    0.00115013     0.00139411     -1.32289e-06   9283461        0.0161506      0.00258037     363780060      
277       1.0472         2.0695e-09     0.00210363     1.33668e-06    1.08295e-05    0.00115608     0.001458       -1.33661e-06   9239583        0.0161505      0.00258037     373019643      
278       1.0472         2.0695e-09     0.00212667     1.3508e-06     1.15634e-05    0.00116216     0.00152602     -1.35073e-06   9193600        0.0161503      0.00258037     382213243      
279       1.0472         2.06951e-09    0.00215248     1.3654e-06     1.44e-05       0.00116839     0.00159851     -1.36533e-06   9143368        0.0161501      0.00258037     391356611      
280       1.0472         2.06951e-09    0.00218175     1.38036e-06    1.51203e-05    0.00117476     0.00167585     -1.38026e-06   9087946        0.01615        0.00258037     400444557      
281       1.0472         2.06951e-09    0.00221646     1.39582e-06    1.71951e-05    0.00118129     0.00175848     -1.39571e-06   9024161        0.0161498      0.00258037     409468718      
282       1.0472         2.06952e-09    0.00226135     1.41185e-06    2.11651e-05    0.00118798     0.00184685     -1.41168e-06   8944568        0.0161496      0.00258037     418413286      
283       1.0472         2.06952e-09    0.00232391     1.42844e-06    2.62697e-05    0.00119483     0.0019415      -1.42821e-06   8838477        0.0161494      0.00258037     427251763      
284       1.0472         1.46337e-09    0.0028372      1.02137e-06    0              0.00101063     0.00101382     -1.02134e-06   11598694       0.0161496      0.00258037     438850457      
285       1.0472         1.46337e-09    0.00151115     1.02859e-06    0              0.00101419     0.00105155     -1.02856e-06   15800710       0.0161495      0.00258037     454651167      
286       1.0472         1.46338e-09    0.00171854     1.03721e-06    3.89045e-06    0.00101843     0.00109125     -1.03719e-06   14939581       0.0161493      0.00258037     469590748      
287       1.0472         1.46338e-09    0.00184347     1.0462e-06     4.91489e-06    0.00102283     0.00113306     -1.04617e-06   14474503       0.0161492      0.00258037     484065251      
288       1.0472         1.46338e-09    0.00193213     1.05544e-06    6.04975e-06    0.00102733     0.00117711     -1.05542e-06   14163460       0.0161491      0.00258037     498228711      


==> ts-logfile-tafem.dat <==
TimeStep Time           DeltaT         SpaceEstimate2 CT-Estimate2   C-Estimate     T-Estimate     D-Estimate2    E-Estimate     Dofs           ErrorH1        ErrorL2        SumDof
0         0              0.0282843      4.11206e-13    6.42871e-08    0              0.000253549    1.36661e-06    -1.45753e-06   2113           0.000903719    3.66463e-05    6338           
1         0.0282843      0.02           1.6375e-11     2.71772e-07    5.03662e-06    0.000521203    8.61568e-07    -9.73548e-06   1089           0.00286428     6.53806e-06    7427           
2         0.0482843      0.02           2.18464e-10    6.24091e-07    1.24003e-05    0.000790092    1.23636e-06    -2.26043e-05   545            0.00579766     1.81792e-05    7972           
3         0.0682843      0.0141422      2.06036e-09    5.25715e-07    5.42175e-05    0.000721761    5.62392e-07    -2.9038e-05    289            0.00856743     7.20255e-05    8261           
4         0.0824265      0.0141422      1.44616e-08    7.29742e-07    6.82951e-05    0.000853596    6.72605e-07    -4.39588e-05   145            0.0114011      0.000100575    8406           
5         0.0965687      0.0141422      1.00241e-07    1.06601e-06    0.000204327    0.00100647     7.87159e-07    -5.74357e-05   81             0.014731       0.000219437    8487           
6         0.110711       0.0141422      6.86563e-07    1.98158e-06    0.000262807    0.00138752     9.04666e-07    -0.00014179    41             0.0155243      0.000829234    8528           
7         0.124853       0.0141422      5.11539e-06    4.65224e-06    0.000432135    0.00211649     1.02378e-06    -0.000240694   25             0.0186779      0.00191341     8553           
8         0.138995       0.000625007    1.65177e-06    2.10818e-06    0              0.00145196     9.37626e-11    -0.00210402    129            0.0404081      0.00240778     8682           
9         0.13962        0.00707116     5.6463e-07     1.53247e-05    0.00248174     0.00346198     1.39845e-07    -0.000799472   76             0.0298454      0.00105148     8758           
10        0.146692       0.0141423      1.83107e-06    3.37991e-06    0.000861099    0.00173924     1.20791e-06    -0.000245709   41             0.0285615      0.00164245     8799           
11        0.160834       0.0141423      4.94541e-06    1.0997e-05     0.000366235    0.00326456     1.32541e-06    -0.000503485   37             0.034306       0.00332033     8836           
12        0.174976       0.0141424      6.54063e-06    6.47088e-06    0              0.00254379     1.44015e-06    -0.000384834   37             0.0426449      0.00424418     8873           
13        0.189119       0.0141424      4.65337e-06    1.23479e-05    0              0.00351396     1.55104e-06    -0.000561074   49             0.0536684      0.00542279     8922           
14        0.203261       0.0100002      4.20935e-06    7.17464e-06    0              0.00267855     5.80504e-07    -0.000334864   55             0.0599217      0.00554786     8977           
15        0.213261       0.0100002      4.88508e-06    5.21919e-06    0.000477146    0.00225604     6.05992e-07    -0.000253673   53             0.0672414      0.00545943     9030           
16        0.223261       0.0100002      3.38378e-06    3.10245e-06    0              0.00176138     6.30348e-07    -0.0002506     68             0.0732496      0.00586526     9098           
17        0.233261       0.0100002      2.77962e-06    4.92607e-06    0              0.00221947     6.53458e-07    -0.000224584   80             0.0812304      0.00593467     9178           
18        0.243262       0.0100002      1.93576e-06    7.2271e-06     0              0.00268833     6.7522e-07     -0.000198157   105            0.0919023      0.00577919     9283           
19        0.253262       0.0100002      2.20705e-06    2.9279e-06     7.95885e-05    0.00170708     6.95533e-07    -0.000104746   97             0.0982867      0.00528857     9380           
20        0.263262       0.0100002      3.42976e-06    3.80794e-06    0.000493878    0.00190251     7.14305e-07    -0.000295476   85             0.0989611      0.00558535     9465           
21        0.273262       0.0100003      2.88418e-06    5.49873e-06    0              0.00234494     7.3145e-07     -0.00029829    99             0.103155       0.00600199     9564           
22        0.283263       0.0100003      4.17553e-06    5.64765e-06    0.000720652    0.00231417     7.46887e-07    -0.000305135   85             0.111238       0.00588223     9649           
23        0.293263       0.0100003      3.32315e-06    5.15559e-06    0              0.00227059     7.60543e-07    -0.000321623   102            0.113559       0.00637187     9751           
24        0.303263       0.0100003      4.66681e-06    5.66693e-06    0.000980374    0.00222515     7.72353e-07    -0.000491169   87             0.123813       0.00623723     9838           
25        0.313263       0.0100003      4.36648e-06    8.42758e-06    0              0.00290303     7.82258e-07    -0.000399951   99             0.126603       0.00682789     9937           
26        0.323264       0.0100003      6.18923e-06    7.40563e-06    0.000892471    0.00263886     7.90205e-07    -0.000401165   85             0.13599        0.00667361     10022          
27        0.333264       0.0100003      4.88383e-06    6.72244e-06    0              0.00259277     7.96151e-07    -0.000396667   102            0.13784        0.00728551     10124          
28        0.343264       0.0100003      6.72838e-06    7.07576e-06    0.00119505     0.00245212     8.00058e-07    -0.000638189   87             0.148933       0.00708898     10211          
29        0.353265       0.0100004      6.19531e-06    1.17255e-05    0              0.00342424     8.01897e-07    -0.000481251   100            0.151952       0.00775878     10311          
30        0.363265       0.0100004      8.74173e-06    1.00805e-05    0.00134209     0.00293572     8.01646e-07    -0.000651288   85             0.162163       0.00758652     10396          
31        0.373266       0.0100004      6.76435e-06    9.13164e-06    0              0.00302186     7.99292e-07    -0.000464295   103            0.163553       0.00826635     10499          
32        0.383266       0.00353568     9.56073e-06    1.09025e-05    0              0.00330189     3.52021e-08    -0.00124554    121            0.178506       0.00703694     10620          
33        0.386802       0.0100004      6.77695e-06    1.18441e-05    0.000910135    0.00328921     7.9275e-07     -0.000407787   105            0.179885       0.00811585     10725          
34        0.396802       0.00707137     3.03169e-06    8.94661e-06    0              0.00299109     2.78125e-07    -0.000391468   174            0.189037       0.00821276     10899          
35        0.403873       0.0100004      3.39041e-06    5.62804e-06    0.00111931     0.00220625     7.79012e-07    -0.000383643   149            0.195579       0.00785084     11048          
36        0.413874       0.0100004      2.58124e-06    6.44431e-06    0              0.00253857     7.68151e-07    -0.000352796   176            0.203546       0.0082588      11224          
37        0.423874       0.0100005      3.83588e-06    3.92053e-06    0.00106636     0.00179385     7.55247e-07    -0.000327757   149            0.207551       0.00796395     11373          
38        0.433875       0.0100005      2.97461e-06    7.30378e-06    0              0.00270255     7.40338e-07    -0.00043369    175            0.216614       0.00860803     11548          
39        0.443875       0.0100005      2.04013e-06    4.3373e-06     0              0.00208262     7.23473e-07    -0.00016519    205            0.221314       0.00841797     11753          
40        0.453876       0.0100005      2.85266e-06    5.19885e-06    0.00113974     0.00215582     7.0471e-07     -0.000344074   177            0.226171       0.00761673     11930          
41        0.463876       0.0100005      4.73294e-06    7.16975e-06    0.00107034     0.00252952     6.84114e-07    -0.000482868   149            0.229378       0.00783045     12079          
42        0.473877       0.0100005      3.61028e-06    1.09943e-05    0              0.00331576     6.61766e-07    -0.000650746   177            0.240484       0.00894514     12256          
43        0.483877       0.0100005      2.58348e-06    5.41592e-06    0              0.00232721     6.37751e-07    -0.000218793   203            0.246152       0.00899779     12459          
44        0.493878       0.0100005      3.54299e-06    5.82581e-06    0.00119753     0.00228498     6.12171e-07    -0.000390759   177            0.25085        0.0083542      12636          
45        0.503878       0.0100006      6.2665e-06     7.24258e-06    0.00123585     0.00251503     5.85134e-07    -0.000499674   144            0.254035       0.00850143     12780          
46        0.513879       0.0100006      3.87673e-06    4.94428e-06    0              0.00222357     5.56763e-07    -0.000152355   177            0.257905       0.00829022     12957          
47        0.523879       0.014143       6.0583e-06     1.03647e-05    0.00158378     0.00301536     1.47333e-06    -0.000542532   137            0.265604       0.0084479      13094          
48        0.538022       0.0100006      5.01961e-06    6.52377e-06    0              0.00255417     4.8361e-07     -0.000233147   167            0.27009        0.00837675     13261          
49        0.548023       0.0100006      3.79561e-06    4.51446e-06    0              0.00212473     4.51773e-07    -9.1402e-05    185            0.27541        0.00778295     13446          
50        0.558024       0.014143       5.14678e-06    1.13943e-05    0.00109823     0.00324454     1.16666e-06    -0.000569025   157            0.28161        0.00857382     13603          
51        0.572167       0.0100006      4.12275e-06    4.89605e-06    0              0.0022127      3.72648e-07    -9.34074e-05   185            0.287096       0.00791582     13788          
52        0.582167       0.014143       5.5699e-06     1.13179e-05    0.00112818     0.00322291     9.40618e-07    -0.000564889   157            0.293079       0.00879915     13945          
53        0.59631        0.0100007      4.44597e-06    5.17925e-06    0              0.0022758      2.92731e-07    -8.818e-05     185            0.298329       0.0081459      14130          
54        0.606311       0.0141431      5.97184e-06    1.1292e-05     0.00115678     0.00321001     7.17075e-07    -0.000550714   157            0.303828       0.00908051     14287          
55        0.620454       0.0141431      3.86162e-06    7.84928e-06    0              0.00280166     5.91565e-07    -7.61491e-05   185            0.309403       0.00831265     14472          
56        0.634597       0.0200014      6.27475e-06    1.36579e-05    0.00168525     0.00343443     1.27178e-06    -0.000489272   145            0.313475       0.00881891     14617          
57        0.654598       0.0141431      8.39464e-06    1.28896e-05    0.00178404     0.00308977     3.23293e-07    -0.000703829   141            0.32255        0.00956812     14758          
58        0.668742       0.0141431      5.62604e-06    1.05793e-05    0              0.00325259     2.34236e-07    -0.000140404   169            0.326223       0.00976732     14927          
59        0.682885       0.0141432      4.34372e-06    6.45823e-06    0              0.0025413      1.63343e-07    -5.54423e-05   185            0.329306       0.00891013     15112          
60        0.697028       0.0141432      7.73687e-06    1.07415e-05    0.00145758     0.00307551     1.14785e-07    -0.000374773   145            0.334346       0.00762536     15257          
61        0.711171       0.0070716      9.44616e-06    1.52165e-05    0.00246643     0.00316221     1.19821e-08    -0.00163334    169            0.329781       0.00909967     15426          
62        0.718243       0.0100008      1.16242e-05    1.32424e-05    0.000979692    0.00353497     3.29309e-08    -2.05861e-05   137            0.334245       0.00838857     15563          
63        0.728243       0.0100008      7.61898e-06    1.22939e-05    0              0.00350626     3.74907e-08    -0.000453559   169            0.335458       0.0100436      15732          
64        0.738244       0.0141433      4.72319e-06    9.97368e-06    0              0.00315811     1.47797e-07    -0.000143896   185            0.343116       0.0106236      15917          
65        0.752387       0.0141433      7.53143e-06    1.08463e-05    0.00112314     0.00314093     2.38809e-07    -0.000356709   157            0.345166       0.0119548      16074          
66        0.766531       0.0100008      5.98081e-06    6.3382e-06     0              0.00251758     1.26645e-07    -0.000129981   185            0.349234       0.0120164      16259          
67        0.776532       0.0141433      7.56942e-06    8.63068e-06    0.00108639     0.0027742      5.22417e-07    -0.000248651   157            0.348481       0.013007       16416          
68        0.790675       0.0100009      5.96729e-06    6.32698e-06    0              0.00251535     2.60919e-07    -0.000143932   185            0.350699       0.012915       16601          
69        0.800676       0.0100009      4.15384e-06    7.63703e-06    0              0.00276352     3.39891e-07    -0.000118855   221            0.35034        0.0140006      16822          
70        0.810677       0.00500044     5.02346e-06    6.2164e-06     0              0.00249327     5.12081e-08    -0.000340566   258            0.356491       0.0135321      17080          
71        0.815677       0.0100009      8.31698e-06    2.15364e-05    0.00323539     0.00354849     4.89591e-07    -0.000213601   162            0.348814       0.0117455      17242          
72        0.825678       0.00500045     2.86853e-06    5.16838e-06    0              0.00227341     7.25587e-08    -0.000270886   320            0.344356       0.0111993      17562          
73        0.830678       0.0100009      5.09022e-06    1.32866e-05    0.00234487     0.00279709     6.83662e-07    -0.000206157   193            0.33545        0.00993913     17755          
74        0.840679       0.00707173     4.30612e-06    6.9731e-06     0              0.00264066     2.89005e-07    -0.000179128   221            0.334107       0.0102436      17976          
75        0.847751       0.0100009      5.32727e-06    6.76104e-06    0.00101314     0.0024647      9.70918e-07    -0.000323723   185            0.334523       0.0120337      18161          
76        0.857752       0.010001       7.46534e-06    7.50895e-06    0.000312174    0.00272637     1.17902e-06    -0.000169987   165            0.328409       0.0136015      18326          
77        0.867753       0.010001       6.11725e-06    1.00327e-05    0              0.00316745     1.42236e-06    -0.000522611   185            0.339685       0.0168557      18511          
78        0.877754       0.00707175     2.11625e-06    5.62224e-06    0              0.00237113     5.87696e-07    -0.000153799   346            0.343846       0.0184731      18857          
79        0.884826       0.00500049     7.61541e-06    1.24941e-05    0.00141327     0.00333769     2.31553e-07    -0.00190254    197            0.34339        0.0170176      19054          
80        0.889826       0.0050005      6.18845e-06    6.98542e-06    0              0.00264299     2.53052e-07    -0.000268932   221            0.333223       0.017888       19275          
81        0.894827       0.0050005      4.35612e-06    4.26504e-06    0              0.0020652      2.76346e-07    -0.000258842   261            0.338718       0.0180946      19536          
82        0.899827       0.00500051     2.62756e-06    4.17338e-06    0              0.00204288     3.01608e-07    -0.000531471   321            0.335022       0.0174539      19857          
83        0.904828       0.00500052     7.29427e-06    1.00162e-05    0.00181012     0.00263494     3.29037e-07    -0.000529293   193            0.325268       0.0161386      20050          
84        0.909828       0.00500052     5.48793e-06    9.01285e-06    0              0.00300214     3.58863e-07    -0.000326618   221            0.314433       0.016973       20271          
85        0.914829       0.00500053     3.7933e-06     4.12276e-06    0              0.00203046     3.91347e-07    -0.000331048   261            0.317798       0.0169602      20532          
86        0.919829       0.00500054     4.80424e-06    4.6946e-06     0.000515839    0.00212785     4.26796e-07    -0.000824442   221            0.312722       0.0162384      20753          
87        0.92483        0.00500054     1.59619e-06    2.80356e-06    0              0.00167438     4.65568e-07    -0.000234902   372            0.306397       0.0163911      21125          
88        0.92983        0.00500055     4.4971e-06     7.94946e-06    0.000920616    0.00274704     5.08083e-07    -0.00144984    216            0.297997       0.0151675      21341          
89        0.934831       0.00500055     3.79961e-06    3.3367e-06     0              0.00182666     5.54842e-07    -0.000226918   241            0.291067       0.0156434      21582          
90        0.939831       0.00500056     4.46422e-06    4.46851e-06    0.000404848    0.00208265     6.06444e-07    -0.00067657    213            0.288796       0.0153503      21795          
91        0.944832       0.00500057     3.81464e-06    3.39992e-06    0              0.00184389     6.63613e-07    -0.000300439   231            0.280414       0.0157571      22026          
92        0.949833       0.00500057     4.96299e-06    4.78471e-06    0.000464682    0.0021396      7.27234e-07    -0.000778684   197            0.277347       0.0154291      22223          
93        0.954833       0.00500058     3.82989e-06    3.88011e-06    0              0.0019698      7.98402e-07    -0.000313102   221            0.267121       0.0160626      22444          
94        0.959834       0.00500058     1.15785e-05    1.47647e-05    0.00196152     0.0033317      8.78487e-07    -0.00146972    133            0.262456       0.0147543      22577          
95        0.964834       0.00500059     3.85694e-06    7.10138e-06    0              0.00266484     9.69228e-07    -0.000251644   215            0.254101       0.0163188      22792          
96        0.969835       0.0050006      1.10888e-05    1.48808e-05    0.00198793     0.00335809     1.07288e-06    -0.00077867    127            0.248854       0.0150008      22919          
97        0.974835       0.0050006      3.15138e-06    6.63299e-06    0              0.00257546     1.19239e-06    -0.000265662   221            0.240376       0.0161365      23140          
98        0.979836       0.00353597     2.90183e-06    3.47774e-06    0              0.00186487     4.63086e-07    -0.000594796   261            0.242358       0.0163281      23401          
99        0.983372       0.00500062     5.29319e-06    1.35415e-05    0.00144035     0.00342784     1.44516e-06    -0.00155546    165            0.230422       0.0148985      23566          
100       0.988373       0.00353597     3.42025e-06    4.27451e-06    0              0.00206749     5.66525e-07    -0.000585877   221            0.219838       0.0152117      23787          
101       0.991909       0.00353597     4.24449e-06    5.28039e-06    0.000837918    0.00213624     6.20046e-07    -0.00066989    193            0.216445       0.014787       23980          
102       0.995445       0.00353598     2.95026e-06    3.92869e-06    0              0.00198209     6.82044e-07    -0.00069163    221            0.206495       0.0148225      24201          
103       0.998981       0.00353598     3.65418e-06    5.22354e-06    0.00078156     0.00214615     7.54751e-07    -0.00076738    193            0.20237        0.014417       24394          
104       1.00252        0.00353599     4.88716e-06    6.58069e-06    0.00122681     0.00226332     8.41268e-07    -0.00160321    165            0.190997       0.0139769      24559          
105       1.00605        0.00353599     6.41109e-06    5.7362e-06     0.000538112    0.00235237     9.46012e-07    -0.00124056    142            0.180858       0.0134561      24701          
106       1.00959        0.003536       3.83303e-06    5.16859e-06    0              0.00227345     1.07551e-06    -0.00121745    169            0.172546       0.0131484      24870          
107       1.01312        0.003536       4.82678e-06    6.38031e-06    0.000635212    0.00246158     1.23977e-06    -0.00164645    145            0.163787       0.0126346      25015          
108       1.01666        0.00353601     6.30848e-06    7.67479e-06    0.000661918    0.00269894     1.45488e-06    -0.00188521    112            0.15253        0.0119781      25127          
109       1.0202         0.00250033     2.66405e-06    3.86483e-06    0              0.00196592     6.0044e-07     -0.000982976   193            0.146856       0.0120682      25320          
110       1.0227         0.00250034     3.4115e-06     4.41214e-06    0.000689027    0.00200552     6.94249e-07    -0.00150473    165            0.141238       0.0117762      25485          
111       1.0252         0.00250034     4.63042e-06    4.43544e-06    0.000520322    0.00206018     8.1871e-07     -0.00146751    137            0.132089       0.0113897      25622          
112       1.0277         0.00250034     5.43482e-06    5.22459e-06    0.000526137    0.00222732     9.90837e-07    -0.00204786    109            0.123565       0.0108493      25731          
113       1.0302         0.00250035     6.87406e-06    6.17266e-06    0.000552183    0.00243291     1.24209e-06    -0.00210526    89             0.112429       0.0102495      25820          
114       1.0327         0.00176801     2.65517e-06    3.91714e-06    0              0.00197918     5.53106e-07    -0.00161734    165            0.111288       0.0100792      25985          
115       1.03447        0.00176801     3.84904e-06    3.71826e-06    0.000727776    0.00183165     6.95462e-07    -0.00177741    125            0.102765       0.00978377     26110          
116       1.03623        0.00176802     4.26079e-06    3.66485e-06    0.000492985    0.00186136     9.17055e-07    -0.00199631    105            0.0953843      0.00940382     26215          
117       1.038          0.00176802     4.56811e-06    4.68908e-06    0.000474266    0.00211503     1.29528e-06    -0.00231037    89             0.0895977      0.00888916     26304          
118       1.03977        0.00125018     3.77845e-06    3.23072e-06    0              0.00179742     6.66039e-07    -0.00227186    109            0.0871768      0.00859903     26413          
119       1.04102        0.00125018     2.31111e-06    3.28911e-06    0              0.00181359     9.9249e-07     -0.00209039    125            0.0794449      0.0082821      26538          
120       1.04227        0.000884011    1.95273e-06    1.93394e-06    0              0.00139066     5.42379e-07    -0.00164073    153            0.0799428      0.00826944     26691          
121       1.04315        0.000884012    2.11024e-06    1.76721e-06    0.000436913    0.00124896     8.66017e-07    -0.0018938     132            0.0721812      0.00815587     26823          
122       1.04404        0.000884012    2.76694e-06    2.7323e-06     0.000652143    0.00154451     1.61875e-06    -0.00278116    105            0.0707944      0.00798052     26928          
123       1.04492        0.000625091    2.32351e-06    3.01024e-06    0              0.001735       1.20753e-06    -0.00354504    128            0.0742374      0.00783886     27056          
124       1.04555        0.000442006    2.10865e-06    2.25376e-06    9.57009e-05    0.00149363     9.05211e-07    -0.00362635    154            0.0724671      0.00781067     27210          
125       1.04599        0.000312546    1.01801e-06    1.30715e-06    0              0.00114331     6.73034e-07    -0.00257713    242            0.0730549      0.00784468     27452          
126       1.0463         0.000312546    2.76349e-06    1.83236e-06    0.000851837    0.00110006     1.62134e-06    -0.00458696    149            0.0535045      0.00769482     27601          
127       1.04661        0.000156273    1.1395e-06     1.69104e-06    0              0.0013004      5.24567e-07    -0.00732787    319            0.0793922      0.00779003     27920          
128       1.04677        0.000156273    1.10635e-06    1.34711e-06    0.000846525    0.000813564    1.35526e-06    -0.00765349    268            0.0587147      0.00768939     28188          
129       1.04693        7.81367e-05    7.57688e-07    3.0102e-07     0              0.000548652    4.80292e-07    -0.00272792    448            0.0635937      0.00771449     28636          
130       1.04701        7.81368e-05    1.11281e-06    2.05937e-07    0.000303472    0.000340314    1.40549e-06    -0.00230855    352            0.0573933      0.00768947     28988          
131       1.04708        3.90684e-05    6.71518e-07    3.59661e-07    0              0.000599717    6.07369e-07    -0.0073307     635            0.0680096      0.00771279     29623          
132       1.04712        2.76255e-05    6.73831e-07    2.9011e-07     7.07209e-05    0.000530379    6.66497e-07    -0.00946829    702            0.0602929      0.00768507     30325          
133       1.04715        1.95342e-05    4.14237e-07    4.6096e-08     3.03769e-05    0.000211836    8.4282e-07     -0.00176323    1054           0.0642278      0.00768952     31379          
134       1.04717        1.38128e-05    1.17578e-06    4.57643e-08    0.00013634     0.00016943     1.40313e-06    -0.00281217    747            0.0591716      0.00768732     32126          
135       1.04718        6.90639e-06    1.30769e-06    3.5369e-07     0              0.000594719    1.06703e-06    -0.0479434     1122           0.0788389      0.00771061     33248          
136       1.04719        3.4532e-06     7.91196e-07    3.03177e-07    0.000303775    0.000431146    8.16171e-07    -0.0863419     1780           0.0608001      0.00768624     35028          
137       1.04719        1.7266e-06     3.49005e-07    2.85381e-08    0              0.000168932    6.30913e-07    -0.0158544     3693           0.0659992      0.00768989     38721          
138       1.0472         8.63301e-07    3.30969e-07    2.76182e-08    3.25883e-05    0.000162632    4.97999e-07    -0.031364      5145           0.0637093      0.0076888      43866          
139       1.0472         4.31651e-07    3.12318e-07    3.55961e-09    0              5.96625e-05    4.10369e-07    -0.0081145     7561           0.0638596      0.00768917     51427          
140       1.0472         2.15825e-07    3.29537e-07    1.4153e-09     0              3.76205e-05    3.71019e-07    -0.00645325    10217          0.0652892      0.00768953     61644          
141       1.0472         1.07913e-07    3.18602e-07    1.36954e-09    0              3.70072e-05    4.17553e-07    -0.0126195     14886          0.0654121      0.00768965     76530          
142       1.0472         5.39564e-08    6.31852e-07    3.20232e-10    4.26013e-06    1.72469e-05    9.09985e-07    -0.0059204     14946          0.0654282      0.00768984     91476          
143       1.0472         1.34891e-08    6.72977e-07    5.7784e-10     0              2.40383e-05    9.7648e-07     -0.042777      28884          0.0652127      0.00769024     120360         
144       1.0472         1.68614e-09    3.65892e-07    5.75718e-10    0              2.39941e-05    5.32343e-07    -0.341222      110345         0.0674398      0.00769034     230705         
145       1.0472         1.49036e-10    1.37522e-07    1.34863e-10    0              1.1613e-05     2.5867e-07     -0.90466       587550         0.0708463      0.00769037     818255         
146       1.0472         4.76915e-09    1.68206e-08    7.13676e-11    3.16492e-06    7.77664e-06    1.44709e-06    -0.0149461     297845         0.0716429      0.00769042     1116100        
147       1.0472         3.81532e-08    8.2487e-09     1.76529e-10    9.58084e-06    9.03149e-06    1.56889e-06    -0.0046558     151126         0.0698556      0.00769058     1267226        
148       1.0472         1.52613e-07    8.08125e-09    2.55203e-10    1.1838e-05     1.04883e-05    1.39445e-06    -0.00157131    76884          0.0692915      0.00769089     1344110        
149       1.0472         4.31655e-07    1.11645e-08    1.2441e-09     2.50135e-05    2.43726e-05    1.19922e-06    -0.00286449    39285          0.065776       0.00769129     1383395        
150       1.0472         1.2209e-06     1.54037e-08    1.48176e-09    2.77941e-05    2.64891e-05    1.52998e-06    -0.0010497     20138          0.0640509      0.00769205     1403533        
151       1.0472         2.44181e-06    2.99919e-08    2.38758e-09    2.85378e-05    3.9337e-05     1.11978e-06    -0.000946479   10378          0.0611856      0.00769239     1413911        
152       1.0472         4.88363e-06    5.8512e-08     5.50685e-09    4.79979e-05    5.73995e-05    1.15084e-06    -0.000833597   5341           0.0602233      0.00769266     1419252        
153       1.04721        9.76726e-06    1.14464e-07    2.21138e-08    9.0335e-05     0.000116033    1.35077e-06    -0.00212172    2801           0.0553679      0.00769277     1422053        
154       1.04722        1.3813e-05     3.13528e-07    2.96228e-08    0.000104181    0.000134145    7.69595e-07    -0.00175765    1474           0.0556599      0.00768993     1423527        
155       1.04723        2.7626e-05     6.23162e-07    6.58696e-08    0.000154513    0.000201744    1.33572e-06    -0.00202107    803            0.0519621      0.00768975     1424330        
156       1.04726        3.90691e-05    7.06287e-07    2.22713e-07    0.000239968    0.00039502     9.14169e-07    -0.00507271    622            0.047576       0.00771594     1424952        
157       1.0473         5.52521e-05    9.49341e-07    3.38448e-07    0.000143319    0.000557688    7.65303e-07    -0.00543396    504            0.0536994      0.00776258     1425456        
158       1.04735        7.81384e-05    5.597e-07      2.31435e-07    0.000101091    0.000465562    7.137e-07      -0.00258818    557            0.0539661      0.00784056     1426013        
159       1.04743        0.000110504    6.28073e-07    3.61048e-07    0.000163058    0.000571199    7.08359e-07    -0.00275372    448            0.0468375      0.00786076     1426461        
160       1.04754        0.000156277    8.00403e-07    3.1479e-07     0.000130814    0.000550775    7.28889e-07    -0.00177639    365            0.046972       0.00791829     1426826        
161       1.0477         0.000221009    9.90299e-07    5.0194e-07     0.000353551    0.000607434    7.64261e-07    -0.0018205     300            0.0463506      0.00801456     1427126        
162       1.04792        0.000312555    1.22577e-06    5.73615e-07    0.000224301    0.000723566    8.05841e-07    -0.00164323    253            0.0461706      0.00812063     1427379        
163       1.04823        0.00044202     1.47569e-06    7.39836e-07    0.000169977    0.000853502    8.44138e-07    -0.00151115    213            0.0462918      0.00818376     1427592        
164       1.04867        0.000625111    1.96398e-06    1.25756e-06    6.74494e-05    0.0011185      8.66667e-07    -0.00184804    178            0.0508901      0.00836273     1427770        
165       1.0493         0.000884041    2.33062e-06    2.39221e-06    0.000140693    0.00154001     8.56597e-07    -0.00248676    164            0.054271       0.00862225     1427934        
166       1.05018        0.00125022     3.16001e-06    3.61981e-06    0.000347371    0.00187127     7.93395e-07    -0.00249885    141            0.0584105      0.00883736     1428075        
167       1.05143        0.00250045     6.25473e-06    6.60334e-06    0.000791345    0.00245615     1.45518e-06    -0.00220363    85             0.066236       0.0087299      1428160        
168       1.05393        0.00176809     8.57113e-06    1.21493e-05    0              0.00348559     1.33186e-07    -0.00551328    105            0.0653912      0.00957645     1428265        
169       1.0557         0.00176809     5.70657e-06    1.20539e-05    0              0.00347187     5.65422e-08    -0.00387895    114            0.0834856      0.00876458     1428379        
170       1.05747        0.00250046     3.94123e-06    5.70321e-06    0              0.00238814     9.12128e-08    -0.0019827     137            0.0898136      0.00892694     1428516        
171       1.05997        0.00500092     9.80781e-06    1.30072e-05    0.000878466    0.00350152     7.46535e-07    -0.00213043    77             0.103184       0.00869061     1428593        
172       1.06497        0.00125023     8.73479e-06    9.80715e-06    0              0.00313164     1.45858e-08    -0.00547809    157            0.102208       0.00937886     1428750        
173       1.06622        0.0017681      4.84751e-06    1.19622e-05    0              0.00345864     4.50968e-08    -0.00349       173            0.121235       0.00924461     1428923        
174       1.06799        0.00500094     7.04511e-06    1.13594e-05    0.00112333     0.00320559     1.18827e-06    -0.00191021    105            0.131919       0.00899749     1429028        
175       1.07299        0.00125024     2.20634e-06    4.2538e-06     0              0.00206247     2.05242e-08    -0.00268538    318            0.145555       0.00915828     1429346        
176       1.07424        0.00500096     2.08529e-06    9.29776e-06    0.000807319    0.00298848     1.40987e-06    -0.00147787    193            0.155581       0.00887101     1429539        
177       1.07924        0.00500097     8.08181e-06    1.14779e-05    0.00135474     0.00317582     1.52555e-06    -0.0019789     113            0.159794       0.0085046      1429652        
178       1.08424        0.00250049     5.28496e-06    8.48614e-06    0              0.0029131      1.98713e-07    -0.00277275    193            0.166816       0.00912158     1429845        
179       1.08674        0.00353622     6.27427e-06    1.03482e-05    0.000622141    0.00319878     5.76674e-07    -0.00245201    165            0.181828       0.00965477     1430010        
180       1.09028        0.00250049     3.22373e-06    8.57768e-06    0              0.00292877     2.08248e-07    -0.00220275    261            0.198588       0.00990355     1430271        
181       1.09278        0.00353623     3.59646e-06    8.37648e-06    0.000205859    0.0028896      5.99524e-07    -0.00203117    221            0.210011       0.0103885      1430492        
182       1.09632        0.00353624     5.60753e-06    1.07769e-05    0.000826627    0.00316102     6.10115e-07    -0.00212382    193            0.219769       0.0110707      1430685        
183       1.09985        0.00353624     9.29011e-06    1.09048e-05    0.000991373    0.00316088     6.19285e-07    -0.00276848    165            0.224233       0.0118075      1430850        
184       1.10339        0.0025005      4.68028e-06    9.51871e-06    0              0.00308524     2.21419e-07    -0.00211994    261            0.241765       0.0119899      1431111        
185       1.10589        0.00353625     5.09887e-06    7.83958e-06    0.000235528    0.0027952      6.32633e-07    -0.0018824     221            0.252871       0.012419       1431332        
186       1.10942        0.00353625     7.82626e-06    1.11279e-05    0.00100054     0.00315763     6.39505e-07    -0.00193818    193            0.262198       0.013134       1431525        
187       1.11296        0.00250051     3.73238e-06    8.28261e-06    0              0.00287795     2.28037e-07    -0.00242112    321            0.273785       0.0137652      1431846        
188       1.11546        0.00353626     4.71219e-06    9.04735e-06    0.000478303    0.0029739      6.50185e-07    -0.00239603    261            0.285061       0.0144465      1432107        
189       1.119          0.00353627     6.88084e-06    7.70712e-06    0.000202516    0.00277013     6.56016e-07    -0.00180772    221            0.295957       0.0146978      1432328        
190       1.12253        0.00353627     1.04887e-05    1.26437e-05    0.00122963     0.00330157     6.61637e-07    -0.0019236     193            0.305447       0.015548       1432521        
191       1.12607        0.00250053     4.93723e-06    8.36678e-06    0              0.00289254     2.35579e-07    -0.00226761    321            0.316917       0.0160955      1432842        
192       1.12857        0.00353628     6.15646e-06    8.84161e-06    0.000502024    0.00293402     6.70919e-07    -0.0023517     261            0.327888       0.0167272      1433103        
193       1.13211        0.00250053     2.99278e-06    4.87914e-06    0              0.00220888     2.38815e-07    -0.00116022    421            0.341388       0.0165527      1433524        
194       1.13461        0.00353629     3.56493e-06    1.05346e-05    0.000540397    0.00319966     6.79988e-07    -0.00243868    345            0.35097        0.017382       1433869        
195       1.13814        0.00353629     6.62025e-06    8.87828e-06    0.00092703     0.00286504     6.85264e-07    -0.00278521    273            0.35642        0.0178858      1434142        
196       1.14168        0.00250054     3.50464e-06    5.09773e-06    0              0.00225782     2.4387e-07     -0.00113473    421            0.3709         0.0176579      1434563        
197       1.14418        0.0035363      4.16603e-06    1.07137e-05    0.000561494    0.00322325     6.94284e-07    -0.00249078    345            0.379942       0.0185306      1434908        
198       1.14772        0.00353631     7.65327e-06    9.16174e-06    0.000942144    0.00290298     6.99602e-07    -0.00285385    274            0.385141       0.0190537      1435182        
199       1.15125        0.00250055     4.06537e-06    5.26266e-06    0              0.00229405     2.48962e-07    -0.00110693    421            0.40004        0.018781       1435603        
200       1.15375        0.00353632     4.8165e-06     1.10847e-05    0.000592306    0.0032762      7.08777e-07    -0.00256145    345            0.409007       0.0196869      1435948        
201       1.15729        0.00353632     8.7589e-06     9.67426e-06    0.00097006     0.00297919     7.14224e-07    -0.00298335    275            0.414005       0.0202563      1436223        
202       1.16083        0.00250056     4.6709e-06     5.45045e-06    0              0.00233462     2.54177e-07    -0.00108318    421            0.429328       0.0199359      1436644        
203       1.16333        0.00353633     5.51821e-06    1.1505e-05     0.000623622    0.00333521     7.23666e-07    -0.00264159    345            0.438209       0.0208733      1436989        
204       1.16686        0.00353633     1.00116e-05    1.02586e-05    0.00104158     0.0030552      7.29289e-07    -0.0031984     275            0.442991       0.0214849      1437264        
205       1.1704         0.00250057     5.32192e-06    5.69047e-06    0              0.00238547     2.5956e-07     -0.0010656     421            0.458742       0.0211155      1437685        
206       1.1729         0.00353634     6.27212e-06    1.19545e-05    0.000657973    0.00339687     7.39057e-07    -0.00272861    345            0.467547       0.0220844      1438030        
207       1.17644        0.00250058     3.34034e-06    9.38603e-06    0              0.00306366     2.63052e-07    -0.00212246    569            0.485965       0.022461       1438599        
208       1.17894        0.00353635     4.58285e-06    9.2213e-06     0.00146282     0.0026957      7.49047e-07    -0.00307856    413            0.48808        0.0224263      1439012        
209       1.18247        0.00353636     7.11108e-06    1.29755e-05    0.000655489    0.00353803     7.55005e-07    -0.002905      345            0.497705       0.0234656      1439357        
210       1.18601        0.00250058     3.77299e-06    1.02979e-05    0              0.00320903     2.68755e-07    -0.0021144     569            0.517728       0.0238015      1439926        
211       1.18851        0.00353636     5.16267e-06    1.02638e-05    0.00169256     0.00276397     7.65361e-07    -0.00370475    413            0.518316       0.0237507      1440339        
212       1.19205        0.00176819     3.66655e-06    3.7023e-06     0              0.00192414     9.62484e-08    -0.000690365   673            0.534353       0.0227012      1441012        
213       1.19381        0.00353637     3.37279e-06    9.26554e-06    0.000956271    0.00292437     7.74656e-07    -0.0012543     549            0.538545       0.0231923      1441561        
214       1.19735        0.00353638     5.98618e-06    1.15678e-05    0.00170063     0.00296935     7.80953e-07    -0.00429731    397            0.538924       0.0233231      1441958        
215       1.20089        0.0025006      3.38929e-06    1.18117e-05    0              0.00343682     2.78032e-07    -0.00283737    653            0.560475       0.024245       1442611        
216       1.20339        0.00353639     4.32271e-06    7.55562e-06    0.000969506    0.00261521     7.91892e-07    -0.00150071    513            0.569364       0.0243087      1443124        
217       1.20692        0.00353639     6.98696e-06    1.45022e-05    0.00182631     0.00335292     7.98409e-07    -0.00500057    389            0.57085        0.0248379      1443513        
218       1.21046        0.00250061     3.96857e-06    1.22761e-05    0              0.00350373     2.8427e-07     -0.00280038    639            0.592492       0.025719       1444152        
219       1.21296        0.0035364      5.60172e-06    6.90794e-06    0.00145828     0.00220912     8.09722e-07    -0.00213225    469            0.598042       0.0253973      1444621        
220       1.2165         0.0017682      3.52877e-06    4.39498e-06    0              0.00209642     1.01846e-07    -0.000801848   774            0.611484       0.0242493      1445395        
221       1.21827        0.00250062     2.35073e-06    4.73353e-06    0              0.00217567     2.89511e-07    -0.00106772    821            0.613419       0.0242686      1446216        
222       1.22077        0.00250062     2.19341e-06    3.37911e-06    0              0.00183824     2.9122e-07     -0.0008794     861            0.62006        0.0241058      1447077        
223       1.22327        0.00250063     2.2074e-06     2.06818e-06    0              0.00143812     2.92942e-07    -0.000711704   867            0.626474       0.0238732      1447944        
224       1.22577        0.00250063     2.22114e-06    2.57826e-06    0              0.00160569     2.94679e-07    -0.000729021   875            0.632763       0.0236724      1448819        
225       1.22827        0.00250063     2.25951e-06    2.17542e-06    0.000292954    0.00144776     2.9643e-07     -0.000742482   876            0.639011       0.0234653      1449695        
226       1.23077        0.00176822     1.36719e-06    2.03478e-06    0              0.00142646     1.05336e-07    -0.000465304   1293           0.644993       0.0224915      1450988        
227       1.23254        0.00250064     9.83915e-07    9.23952e-07    0              0.000961224    2.99451e-07    -0.000284548   1293           0.645244       0.0214726      1452281        
228       1.23504        0.00250064     6.14851e-07    3.19034e-06    0              0.00178615     3.0124e-07     -0.000959067   1637           0.652649       0.0214252      1453918        
229       1.23754        0.00353644     1.64751e-06    3.57531e-06    0.00125694     0.00143313     8.58191e-07    -0.00061587    889            0.654369       0.0201051      1454807        
230       1.24108        0.00250065     2.39537e-06    5.06907e-06    0.000249033    0.00224133     3.05614e-07    -0.00117429    877            0.655214       0.0199667      1455684        
231       1.24358        0.00250065     2.46033e-06    3.11502e-06    0.000596353    0.00166287     3.07449e-07    -0.00114063    873            0.662945       0.01994        1456557        
232       1.24608        0.00250065     2.4954e-06     2.88214e-06    0              0.00169769     3.09299e-07    -0.000909959   877            0.670155       0.0199061      1457434        
233       1.24858        0.00250066     2.54543e-06    2.34068e-06    0              0.00152993     3.11161e-07    -0.000872588   877            0.677291       0.0198646      1458311        
234       1.25108        0.00250066     2.59566e-06    2.28955e-06    0              0.00151313     3.13038e-07    -0.000859757   877            0.684286       0.0198177      1459188        
235       1.25358        0.00176824     1.58273e-06    2.38296e-06    0              0.00154368     1.11246e-07    -0.000551689   1293           0.691794       0.0189438      1460481        
236       1.25535        0.00250067     1.14279e-06    1.16208e-06    0              0.001078       3.16273e-07    -0.000376084   1293           0.692913       0.0180824      1461774        
237       1.25785        0.00250067     1.15051e-06    8.64558e-07    0              0.000929816    3.18186e-07    -0.000307458   1293           0.694878       0.0172235      1463067        
238       1.26035        0.00250067     7.1588e-07     4.39196e-06    0              0.0020957      3.20113e-07    -0.00137843    1641           0.703885       0.0174422      1464708        
239       1.26285        0.00353649     1.93519e-06    4.19786e-06    0.00133676     0.00157859     9.12042e-07    -0.000734973   889            0.707386       0.0164091      1465597        
240       1.26639        0.00250068     2.82046e-06    7.07681e-06    0.000274839    0.00264958     3.24819e-07    -0.00175354    877            0.70927        0.0166206      1466474        
241       1.26889        0.00250068     2.88601e-06    3.95691e-06    0              0.0019892      3.26791e-07    -0.00141719    877            0.718701       0.01692        1467351        
242       1.27139        0.00250068     2.95089e-06    3.54537e-06    0              0.00188291     3.28776e-07    -0.00130512    877            0.727661       0.017186       1468228        
243       1.27389        0.00250069     3.01523e-06    3.33332e-06    0              0.00182574     3.30775e-07    -0.00124187    877            0.736279       0.017422       1469105        
244       1.27639        0.00250069     3.07933e-06    3.20471e-06    0              0.00179017     3.32787e-07    -0.00120208    877            0.744639       0.0176321      1469982        
245       1.27889        0.00250069     3.14338e-06    3.12081e-06    0              0.00176658     3.34812e-07    -0.00117558    877            0.752803       0.0178202      1470859        
246       1.28139        0.0025007      3.20754e-06    3.06358e-06    0              0.00175031     3.3685e-07     -0.0011573     877            0.760818       0.01799        1471736        
247       1.28389        0.0025007      3.27193e-06    3.02346e-06    0              0.00173881     3.38902e-07    -0.00114439    877            0.768716       0.0181443      1472613        
248       1.28639        0.0025007      3.33664e-06    2.99489e-06    0              0.00173058     3.40966e-07    -0.00113517    877            0.776525       0.0182858      1473490        
249       1.28889        0.00176827     2.04931e-06    3.38299e-06    0              0.00183929     1.21177e-07    -0.000820369   1293           0.785237       0.0173646      1474783        
250       1.29066        0.00250071     1.47947e-06    1.76324e-06    0              0.00132787     3.44521e-07    -0.000571205   1293           0.786295       0.0165028      1476076        
251       1.29316        0.00250071     1.48886e-06    1.28117e-06    0              0.00113189     3.46621e-07    -0.000452644   1293           0.788383       0.0156744      1477369        
252       1.29566        0.00250071     9.15109e-07    4.84947e-06    0              0.00220215     3.48734e-07    -0.00152986    1645           0.797882       0.0160113      1479014        
253       1.29816        0.00353655     2.48495e-06    5.45956e-06    0.00152123     0.00180641     9.93629e-07    -0.000933608   889            0.801809       0.0150421      1479903        
254       1.3017         0.00250072     3.62398e-06    9.4979e-06     0.00032502     0.00306919     3.53887e-07    -0.00234304    877            0.803973       0.0155684      1480780        
255       1.3042         0.00250072     3.70918e-06    5.23615e-06    0              0.00228826     3.56044e-07    -0.00187306    877            0.81495        0.0161465      1481657        
256       1.3067         0.00250073     3.79302e-06    4.63989e-06    0              0.00215404     3.58215e-07    -0.00170684    877            0.825306       0.0166627      1482534        
257       1.3092         0.00250073     3.87574e-06    4.31823e-06    0              0.00207803     3.60397e-07    -0.00160811    877            0.8352         0.0171245      1483411        
258       1.3117         0.00250073     3.95772e-06    4.1121e-06     0              0.00202783     3.62593e-07    -0.00154198    877            0.844739       0.01754        1484288        
259       1.3142         0.00250074     4.03926e-06    3.96819e-06    0              0.00199203     3.64802e-07    -0.00149444    877            0.854          0.0179165      1485165        
260       1.3167         0.00250074     4.12057e-06    3.86169e-06    0              0.00196512     3.67024e-07    -0.00145852    877            0.863043       0.01826        1486042        
261       1.3192         0.00176829     2.53773e-06    4.27765e-06    0              0.00206825     1.30437e-07    -0.0010266     1293           0.872786       0.017276       1487335        
262       1.32097        0.00250075     1.83136e-06    2.15139e-06    0              0.00146676     3.70846e-07    -0.000689413   1293           0.87369        0.0163762      1488628        
263       1.32347        0.00250075     1.84194e-06    1.51783e-06    0              0.001232       3.73103e-07    -0.000532258   1293           0.875756       0.0155316      1489921        
264       1.32597        0.00250075     1.12407e-06    5.0817e-06     0              0.00225426     3.75372e-07    -0.00158604    1646           0.885395       0.0158901      1491567        
265       1.32847        0.0035366      3.05504e-06    6.46299e-06    0.00170252     0.00193023     1.06951e-06    -0.00108423    889            0.889491       0.0149218      1492456        
266       1.33201        0.00250076     4.45493e-06    1.17705e-05    0.000369597    0.00341608     3.80903e-07    -0.00285708    877            0.891666       0.0156602      1493333        
267       1.33451        0.00250076     4.55789e-06    6.30493e-06    0              0.00251096     3.83216e-07    -0.00224552    877            0.903798       0.0164231      1494210        
268       1.33701        0.00250076     4.65882e-06    5.51894e-06    0              0.00234924     3.85542e-07    -0.00202477    877            0.915181       0.0171029      1495087        
269       1.33951        0.00250077     4.75802e-06    5.08837e-06    0              0.00225574     3.8788e-07     -0.00189146    877            0.926002       0.0177106      1495964        
270       1.34201        0.00250077     4.85443e-06    4.79914e-06    0              0.00219069     3.90232e-07    -0.00179236    877            0.936323       0.0182499      1496841        
271       1.34451        0.00250077     4.95125e-06    4.5888e-06     0              0.00214215     3.92596e-07    -0.00172707    877            0.946322       0.0187397      1497718        
272       1.34702        0.00176832     3.04558e-06    5.15302e-06    0              0.00227003     1.39521e-07    -0.00120656    1295           0.957051       0.0176959      1499013        
273       1.34878        0.00250078     2.19701e-06    2.43752e-06    0              0.00156126     3.96662e-07    -0.000771356   1295           0.957782       0.0167532      1500308        
274       1.35128        0.00250078     1.3251e-06     4.65969e-06    0              0.00215863     3.99061e-07    -0.00141367    1653           0.966511       0.0169833      1501961        
275       1.35378        0.00353664     3.62067e-06    7.77695e-06    0.00189557     0.00209955     1.13695e-06    -0.00153284    889            0.969808       0.015876       1502850        
276       1.35732        0.0012504      1.28313e-06    8.71225e-06    0              0.00295165     5.05372e-08    -0.00566981    2418           0.980605       0.0172762      1505268        
277       1.35857        0.00353665     1.76038e-06    6.50674e-06    0.00177579     0.00189352     1.15013e-06    -0.000902597   1298           0.984954       0.0164622      1506566        
278       1.36211        0.00176833     1.78658e-06    4.9318e-06     0              0.00222077     1.44686e-07    -0.00161215    1744           0.992259       0.016588       1508310        
279       1.36388        0.00353666     3.4724e-06     6.6239e-06     0.00182693     0.00187635     1.16488e-06    -0.000915729   953            0.997259       0.0157825      1509263        
280       1.36741        0.00176833     2.46797e-06    7.87723e-06    0              0.00280664     1.4654e-07     -0.00326442    1483           1.00769        0.016594       1510746        
281       1.36918        0.0025008      1.77452e-06    2.58449e-06    0              0.00160764     4.16604e-07    -0.000461031   1483           1.01107        0.0159851      1512229        
282       1.37168        0.00176834     1.28472e-06    1.94517e-06    0              0.00139469     1.48047e-07    -0.000343877   2133           1.01984        0.0153521      1514362        
283       1.37345        0.00353668     2.44363e-06    5.66824e-06    0.00189038     0.00174668     1.19192e-06    -0.00311618    1149           1.01975        0.0147428      1515511        
284       1.37699        0.00176834     2.1679e-06     6.2467e-06     0              0.00249934     1.49939e-07    -0.00275643    1621           1.03047        0.0152771      1517132        
285       1.37876        0.00353669     4.2103e-06     7.74108e-06    0.00196712     0.00202529     1.20713e-06    -0.00114337    881            1.03648        0.0146039      1518013        
286       1.38229        0.00125041     3.01445e-06    3.83912e-06    0              0.00195937     5.36541e-08    -0.00173144    1645           1.04292        0.0147251      1519658        
287       1.38354        0.0035367      4.25907e-06    7.34609e-06    0.00187491     0.00200062     1.221e-06      -0.00134891    889            1.04913        0.0141527      1520547        
288       1.38708        0.00176835     3.81902e-06    1.01663e-05    0              0.00318847     1.53593e-07    -0.0044248     1293           1.06052        0.0153802      1521840        
289       1.38885        0.00176835     2.27316e-06    6.43488e-06    0              0.00253671     1.54241e-07    -0.00231398    1645           1.06969        0.0159236      1523485        
290       1.39062        0.00353671     4.47228e-06    7.93923e-06    0.00208413     0.00196321     1.24174e-06    -0.00142741    889            1.07556        0.0152103      1524374        
291       1.39415        0.00176836     4.00953e-06    1.1058e-05     0              0.00332535     1.56199e-07    -0.00483541    1293           1.08706        0.016535       1525667        
292       1.39592        0.00176836     2.38584e-06    6.49949e-06    0              0.00254941     1.56857e-07    -0.00229024    1645           1.09613        0.017031       1527312        
293       1.39769        0.00353672     4.69054e-06    7.99147e-06    0.0021347      0.00192748     1.26277e-06    -0.00138617    889            1.10184        0.0162627      1528201        
294       1.40123        0.00176836     4.20498e-06    1.1217e-05     0              0.00334918     1.58842e-07    -0.00486817    1293           1.11342        0.0176013      1529494        
295       1.403          0.00176837     2.50052e-06    6.58409e-06    0              0.00256595     1.59508e-07    -0.00228927    1645           1.12245        0.0180663      1531139        
296       1.40476        0.00353674     4.91238e-06    8.06557e-06    0.00218277     0.00189708     1.2841e-06     -0.00134587    889            1.12799        0.0172432      1532028        
297       1.4083         0.00176837     4.40543e-06    1.08704e-05    0              0.00329702     1.61521e-07    -0.00464525    1293           1.13959        0.0185311      1533321        
298       1.41007        0.00176837     2.61597e-06    6.55779e-06    0              0.00256082     1.62197e-07    -0.00224284    1645           1.1485         0.0189634      1534966        
299       1.41184        0.00250086     1.91071e-06    7.16047e-06    0              0.00267591     4.61078e-07    -0.0024084     1657           1.16086        0.019659       1536623        
300       1.41434        0.00353675     5.1981e-06     9.16581e-06    0.00229479     0.0020649      1.31343e-06    -0.00160886    893            1.16514        0.0185667      1537516        
301       1.41787        0.00176838     4.68802e-06    1.25407e-05    0              0.00354129     1.65207e-07    -0.00536692    1293           1.17618        0.0199204      1538809        
302       1.41964        0.00176838     2.78053e-06    6.3487e-06     0              0.00251966     1.65895e-07    -0.00209677    1645           1.18488        0.0203195      1540454        
303       1.42141        0.00250087     2.0207e-06     6.92951e-06    0              0.0026324      4.71581e-07    -0.00231587    1661           1.197          0.0209587      1542115        
304       1.42391        0.00353677     5.51396e-06    9.51236e-06    0.00235511     0.00208382     1.34331e-06    -0.00150814    893            1.20082        0.0197759      1543008        
305       1.42745        0.00125044     4.00273e-06    3.93005e-06    0              0.00198244     5.97005e-08    -0.0014741     1649           1.20665        0.0197669      1544657        
306       1.4287         0.00250088     2.09247e-06    6.52982e-06    0              0.00255535     4.79705e-07    -0.00222933    1661           1.2187         0.0205142      1546318        
307       1.4312         0.00353678     5.70938e-06    1.02304e-05    0.00238655     0.00221029     1.36642e-06    -0.00164241    893            1.22236        0.0193224      1547211        
308       1.43474        0.00125044     2.0028e-06     1.04685e-05    0              0.00323551     6.07265e-08    -0.00626355    2438           1.23432        0.0208518      1549649        
309       1.43599        0.00353679     2.74254e-06    9.18101e-06    0.00228851     0.00209765     1.38177e-06    -0.000629999   1313           1.23969        0.0198755      1550962        
310       1.43952        0.0017684      2.90225e-06    5.96864e-06    0              0.00244308     1.73793e-07    -0.00159972    1707           1.24596        0.0198205      1552669        
311       1.44129        0.0025009      2.14279e-06    6.06995e-06    0.000130038    0.00246104     4.94008e-07    -0.00199976    1704           1.25736        0.0203185      1554373        
312       1.44379        0.00353681     5.86343e-06    9.42552e-06    0.00231256     0.00214987     1.4071e-06     -0.00210976    917            1.26127        0.019171       1555290        
313       1.44733        0.00125045     2.08001e-06    1.03455e-05    0              0.00321644     6.25324e-08    -0.00631668    2466           1.27338        0.0207083      1557756        
314       1.44858        0.00353682     2.85716e-06    1.01084e-05    0.00240048     0.0022007      1.42282e-06    -0.000382901   1329           1.27998        0.0197452      1559085        
315       1.45212        0.00176841     3.00767e-06    6.8858e-06     0              0.00262408     1.78949e-07    -0.00194881    1738           1.28574        0.0198512      1560823        
316       1.45389        0.00250091     2.23817e-06    5.59619e-06    9.9244e-05     0.00236347     5.08648e-07    -0.00186127    1725           1.29678        0.0202488      1562548        
317       1.45639        0.00250092     2.27134e-06    5.02902e-06    0              0.00224255     5.11596e-07    -0.00174983    1725           1.30744        0.0205444      1564273        
318       1.45889        0.00250092     2.30287e-06    4.39617e-06    0              0.0020967      5.14558e-07    -0.0015949     1725           1.31755        0.020793       1565998        
319       1.46139        0.00353684     6.25451e-06    7.44903e-06    0.00179721     0.0022503      1.46555e-06    -0.00397983    925            1.32036        0.0195465      1566923        
320       1.46493        0.00176842     5.39189e-06    1.20664e-05    0              0.00347367     1.84316e-07    -0.00591879    1353           1.33256        0.0209936      1568276        
321       1.46669        0.00176842     2.47958e-06    1.03488e-05    0              0.00321695     1.85067e-07    -0.00391998    2036           1.34094        0.0219756      1570312        
322       1.46846        0.00250093     1.78852e-06    3.97768e-06    0              0.00199441     5.26021e-07    -0.000469125   2036           1.35176        0.0210662      1572348        
323       1.47096        0.00176843     1.12042e-06    2.70892e-06    0              0.00164588     1.8689e-07     -0.000376283   2918           1.35859        0.0202551      1575266        
324       1.47273        0.00250094     8.18642e-07    9.55493e-07    0              0.000977493    5.31197e-07    -0.000337473   2918           1.36166        0.0194537      1578184        
325       1.47523        0.00250094     8.23652e-07    9.16669e-07    0              0.000957428    5.34247e-07    -0.000345213   2918           1.36534        0.0186079      1581102        
326       1.47773        0.00250094     8.29172e-07    9.80727e-07    0              0.000990317    5.37311e-07    -0.000373001   2918           1.36947        0.0178142      1584020        
327       1.48023        0.00250095     8.3512e-07     1.06869e-06    0              0.00103377     5.40389e-07    -0.000406468   2918           1.37396        0.0170659      1586938        
328       1.48274        0.00250095     8.41431e-07    1.16264e-06    0              0.00107826     5.4348e-07     -0.000441404   2918           1.37876        0.0163585      1589856        
329       1.48524        0.00250095     8.4806e-07     1.25676e-06    0              0.00112105     5.46585e-07    -0.00047627    2918           1.38382        0.0156888      1592774        
330       1.48774        0.00250096     8.54972e-07    1.34892e-06    0              0.00116143     5.49704e-07    -0.000510443   2918           1.38911        0.015054       1595692        
331       1.49024        0.00250096     8.62144e-07    1.43828e-06    0              0.00119928     5.52837e-07    -0.000543664   2918           1.39461        0.0144519      1598610        
332       1.49274        0.00250096     8.69556e-07    1.52459e-06    0              0.00123474     5.55983e-07    -0.000575835   2918           1.40029        0.0138806      1601528        
333       1.49524        0.00250097     8.77191e-07    1.6078e-06     0              0.00126799     5.59144e-07    -0.000606936   2918           1.40615        0.0133383      1604446        
334       1.49774        0.00250097     8.85038e-07    1.688e-06      0              0.00129923     5.62318e-07    -0.000636983   2918           1.41216        0.0128236      1607364        
335       1.50024        0.00250097     8.93085e-07    1.76531e-06    0              0.00132865     5.65507e-07    -0.000666006   2918           1.41831        0.0123349      1610282        
336       1.50274        0.00250097     9.01324e-07    1.83985e-06    0              0.00135641     5.68709e-07    -0.000694042   2918           1.4246         0.0118711      1613200        
337       1.50524        0.00250098     9.09747e-07    1.91176e-06    0              0.00138266     5.71925e-07    -0.000721129   2918           1.43102        0.0114308      1616118        
338       1.50775        0.00125049     9.31974e-07    3.05325e-06    0              0.00174735     7.17935e-08    -0.000616636   4169           1.44324        0.0109502      1620287        
339       1.509          0.00176846     6.71778e-07    9.50942e-07    0              0.000975163    2.03754e-07    -0.000486712   4169           1.44729        0.0106721      1624456        
340       1.51076        0.00176847     6.75918e-07    9.03824e-07    0              0.000950697    2.04566e-07    -0.000488819   4169           1.45156        0.0103361      1628625        
341       1.51253        0.00176847     6.80161e-07    9.23187e-07    0              0.000960826    2.0538e-07     -0.000501439   4169           1.45596        0.0100146      1632794        
342       1.5143         0.00176847     6.84493e-07    9.48517e-07    0              0.000973918    2.06198e-07    -0.00051533    4169           1.46047        0.00970568     1636963        
343       1.51607        0.00176847     6.8891e-07     9.74253e-07    0              0.000987042    2.07017e-07    -0.000529164   4169           1.46507        0.00940841     1641132        
344       1.51784        0.00176847     6.93404e-07    9.99405e-07    0              0.000999703    2.07839e-07    -0.000542652   4169           1.46973        0.00912208     1645301        
345       1.51961        0.00176848     6.97972e-07    1.02377e-06    0              0.00101181     2.08664e-07    -0.000555729   4169           1.47447        0.00884615     1649470        
346       1.52138        0.00176848     7.0261e-07     1.04732e-06    0              0.00102339     2.09491e-07    -0.000568393   4169           1.47927        0.00858014     1653639        
347       1.52314        0.00176848     7.07314e-07    1.07009e-06    0              0.00103445     2.1032e-07     -0.000580656   4169           1.48413        0.00832365     1657808        
348       1.52491        0.00176848     7.12083e-07    1.09213e-06    0              0.00104505     2.11152e-07    -0.000592539   4169           1.48905        0.00807631     1661977        
349       1.52668        0.00176849     7.16914e-07    1.11346e-06    0              0.00105521     2.11987e-07    -0.00060406    4169           1.49401        0.00783777     1666146        
350       1.52845        0.00176849     7.21805e-07    1.13414e-06    0              0.00106496     2.12824e-07    -0.000615237   4169           1.49903        0.00760771     1670315        
351       1.53022        0.00176849     7.26756e-07    1.1542e-06     0              0.00107434     2.13664e-07    -0.000626088   4169           1.50409        0.00738582     1674484        
352       1.53199        0.00176849     7.31763e-07    1.17366e-06    0              0.00108336     2.14506e-07    -0.000636627   4169           1.5092         0.00717181     1678653        
353       1.53375        0.00176849     7.36826e-07    1.19256e-06    0              0.00109204     2.15351e-07    -0.000646868   4169           1.51434        0.00696541     1682822        
354       1.53552        0.0017685      7.41945e-07    1.21093e-06    0              0.00110042     2.16198e-07    -0.000656823   4169           1.51953        0.00676635     1686991        
355       1.53729        0.0017685      7.47116e-07    1.22878e-06    0              0.0011085      2.17048e-07    -0.000666503   4169           1.52476        0.00657437     1691160        
356       1.53906        0.0017685      7.52341e-07    1.24613e-06    0              0.0011163      2.179e-07      -0.000675919   4169           1.53003        0.00638925     1695329        
357       1.54083        0.0017685      7.57617e-07    1.26301e-06    0              0.00112384     2.18755e-07    -0.00068508    4169           1.53533        0.00621074     1699498        
358       1.5426         0.00176851     7.62945e-07    1.27943e-06    0              0.00113112     2.19613e-07    -0.000693995   4169           1.54066        0.00603861     1703667        
359       1.54437        0.00176851     7.68322e-07    1.29542e-06    0              0.00113816     2.20473e-07    -0.000702672   4169           1.54603        0.00587266     1707836        
360       1.54613        0.00176851     7.73749e-07    1.31097e-06    0              0.00114498     2.21336e-07    -0.000711118   4169           1.55143        0.00571268     1712005        
361       1.5479         0.00176851     7.79224e-07    1.32611e-06    0              0.00115157     2.22201e-07    -0.000719341   4169           1.55687        0.00555846     1716174        
362       1.54967        0.00176851     7.84748e-07    1.34085e-06    0              0.00115795     2.23069e-07    -0.000727348   4169           1.56233        0.00540981     1720343        
363       1.55144        0.00176852     7.90318e-07    1.3552e-06     0              0.00116413     2.23939e-07    -0.000735144   4169           1.56782        0.00526655     1724512        
364       1.55321        0.00176852     7.95936e-07    1.36918e-06    0              0.00117012     2.24812e-07    -0.000742736   4169           1.57334        0.00512849     1728681        
365       1.55498        0.00176852     8.01601e-07    1.38279e-06    0              0.00117592     2.25688e-07    -0.00075013    4169           1.57889        0.00499546     1732850        
366       1.55675        0.00176852     8.07311e-07    1.39605e-06    0              0.00118154     2.26566e-07    -0.00075733    4169           1.58447        0.0048673      1737019        
367       1.55851        0.00176852     8.13066e-07    1.40896e-06    0              0.00118699     2.27447e-07    -0.000764342   4169           1.59007        0.00474384     1741188        
368       1.56028        0.00176853     8.18867e-07    1.42153e-06    0              0.00119228     2.2833e-07     -0.000771172   4169           1.5957         0.00462492     1745357        
369       1.56205        0.00176853     8.24711e-07    1.43378e-06    0              0.00119741     2.29216e-07    -0.000777824   4169           1.60135        0.0045104      1749526        
370       1.56382        0.00176853     8.306e-07      1.44571e-06    0              0.00120238     2.30105e-07    -0.000784302   4169           1.60702        0.00440013     1753695        
371       1.56559        0.00176853     8.36533e-07    1.45733e-06    0              0.0012072      2.30996e-07    -0.000790612   4169           1.61272        0.00429397     1757864        
372       1.56736        0.00176854     8.42509e-07    1.46865e-06    0              0.00121188     2.3189e-07     -0.000796758   4169           1.61844        0.00419178     1762033        
373       1.56912        0.00176854     8.48528e-07    1.47968e-06    0              0.00121642     2.32786e-07    -0.000802744   4169           1.62418        0.00409342     1766202        
374       1.57089        0.00176854     8.54589e-07    1.49042e-06    0              0.00122083     2.33685e-07    -0.000808574   4169           1.62994        0.00399878     1770371        
375       1.57266        0.00176854     8.60693e-07    1.50088e-06    0              0.00122511     2.34587e-07    -0.000814252   4169           1.63573        0.00390773     1774540        
376       1.57443        0.00176854     8.66838e-07    1.51108e-06    0              0.00122926     2.35491e-07    -0.000819783   4169           1.64153        0.00382015     1778709        
377       1.5762         0.00176855     8.73025e-07    1.52101e-06    0              0.00123329     2.36398e-07    -0.00082517    4169           1.64735        0.00373592     1782878        
378       1.57797        0.00176855     8.79254e-07    1.53068e-06    0              0.00123721     2.37308e-07    -0.000830417   4169           1.6532         0.00365494     1787047        
379       1.57974        0.00176855     8.85523e-07    1.54011e-06    0              0.00124101     2.3822e-07     -0.000835528   4169           1.65906        0.00357709     1791216        
380       1.5815         0.00176855     8.91833e-07    1.54929e-06    0              0.0012447      2.39135e-07    -0.000840506   4169           1.66494        0.00350227     1795385        
381       1.58327        0.00176856     8.98184e-07    1.55824e-06    0              0.00124829     2.40052e-07    -0.000845354   4169           1.67084        0.00343038     1799554        
382       1.58504        0.00176856     9.04575e-07    1.56695e-06    0              0.00125178     2.40973e-07    -0.000850076   4169           1.67675        0.00336132     1803723        
383       1.58681        0.00176856     9.11005e-07    1.57544e-06    0              0.00125517     2.41895e-07    -0.000854676   4169           1.68268        0.003295       1807892        
384       1.58858        0.00176856     9.17476e-07    1.58371e-06    0              0.00125846     2.42821e-07    -0.000859157   4169           1.68863        0.00323133     1812061        
385       1.59035        0.00176856     9.23986e-07    1.59177e-06    0              0.00126165     2.43749e-07    -0.000863521   4169           1.69459        0.00317021     1816230        
386       1.59212        0.00176857     9.30535e-07    1.59963e-06    0              0.00126476     2.4468e-07     -0.000867772   4169           1.70057        0.00311156     1820399        
387       1.59388        0.00176857     9.37124e-07    1.60728e-06    0              0.00126778     2.45614e-07    -0.000871912   4169           1.70657        0.0030553      1824568        
388       1.59565        0.00176857     9.43751e-07    1.61473e-06    0              0.00127072     2.4655e-07     -0.000875946   4169           1.71258        0.00300134     1828737        
389       1.59742        0.00176857     9.50417e-07    1.622e-06      0              0.00127358     2.47489e-07    -0.000879875   4169           1.7186         0.00294961     1832906        
390       1.59919        0.00176858     9.57121e-07    1.62908e-06    0              0.00127635     2.48431e-07    -0.000883702   4169           1.72464        0.00290003     1837075        
391       1.60096        0.00176858     9.63864e-07    1.63597e-06    0              0.00127905     2.49375e-07    -0.000887431   4169           1.73069        0.00285254     1841244        
392       1.60273        0.00176858     9.70644e-07    1.6427e-06     0              0.00128168     2.50322e-07    -0.000891063   4169           1.73676        0.00280704     1845413        
393       1.6045         0.00176858     9.77463e-07    1.64925e-06    0              0.00128423     2.51272e-07    -0.000894601   4169           1.74284        0.00276349     1849582        
394       1.60626        0.00176858     9.84319e-07    1.65563e-06    0              0.00128671     2.52224e-07    -0.000898048   4169           1.74893        0.00272181     1853751        
395       1.60803        0.00176859     9.91213e-07    1.66185e-06    0              0.00128913     2.53179e-07    -0.000901406   4169           1.75503        0.00268194     1857920        
396       1.6098         0.00176859     9.98145e-07    1.66792e-06    0              0.00129148     2.54137e-07    -0.000904678   4169           1.76115        0.00264381     1862089        
397       1.61157        0.00176859     1.00511e-06    1.67383e-06    0              0.00129376     2.55098e-07    -0.000907865   4169           1.76728        0.00260736     1866258        
398       1.61334        0.00176859     1.01212e-06    1.67959e-06    0              0.00129599     2.56061e-07    -0.000910971   4169           1.77342        0.00257254     1870427        
399       1.61511        0.00176859     1.01916e-06    1.6852e-06     0              0.00129815     2.57027e-07    -0.000913997   4169           1.77958        0.00253929     1874596        
400       1.61688        0.0017686      1.02624e-06    1.69068e-06    0              0.00130026     2.57996e-07    -0.000916945   4169           1.78574        0.00250755     1878765        
401       1.61864        0.0017686      1.03336e-06    1.69601e-06    0              0.00130231     2.58968e-07    -0.000919817   4169           1.79192        0.00247726     1882934        
402       1.62041        0.0017686      1.04051e-06    1.70121e-06    0              0.0013043      2.59942e-07    -0.000922616   4169           1.7981         0.00244839     1887103        
403       1.62218        0.0017686      1.0477e-06     1.70628e-06    0              0.00130625     2.60919e-07    -0.000925343   4169           1.8043         0.00242087     1891272        
404       1.62395        0.00176861     1.05493e-06    1.71122e-06    0              0.00130814     2.61899e-07    -0.000928001   4169           1.81051        0.00239467     1895441        
405       1.62572        0.00176861     1.06219e-06    1.71604e-06    0              0.00130998     2.62881e-07    -0.00093059    4169           1.81673        0.00236972     1899610        
406       1.62749        0.00176861     1.06949e-06    1.72074e-06    0              0.00131177     2.63867e-07    -0.000933113   4169           1.82296        0.00234599     1903779        
407       1.62926        0.00176861     1.07682e-06    1.72532e-06    0              0.00131351     2.64855e-07    -0.000935572   4169           1.8292         0.00232343     1907948        
408       1.63102        0.00176861     1.08419e-06    1.72978e-06    0              0.00131521     2.65846e-07    -0.000937968   4169           1.83544        0.00230201     1912117        
409       1.63279        0.00176862     1.0916e-06     1.73414e-06    0              0.00131687     2.66839e-07    -0.000940303   4169           1.8417         0.00228167     1916286        
410       1.63456        0.00176862     1.09904e-06    1.73838e-06    0              0.00131848     2.67836e-07    -0.000942578   4169           1.84797        0.00226239     1920455        
411       1.63633        0.00176862     1.10652e-06    1.74252e-06    0              0.00132005     2.68835e-07    -0.000944795   4169           1.85425        0.00224411     1924624        
412       1.6381         0.00176862     1.11403e-06    1.74656e-06    0              0.00132157     2.69837e-07    -0.000946956   4169           1.86053        0.00222681     1928793        
413       1.63987        0.00176863     1.12158e-06    1.75049e-06    0              0.00132306     2.70841e-07    -0.000949062   4169           1.86683        0.00221045     1932962        
414       1.64164        0.00176863     1.12916e-06    1.75433e-06    0              0.00132451     2.71849e-07    -0.000951114   4169           1.87313        0.00219499     1937131        
415       1.64341        0.00176863     1.13678e-06    1.75807e-06    0              0.00132592     2.72859e-07    -0.000953113   4169           1.87944        0.00218041     1941300        
416       1.64517        0.00176863     1.14443e-06    1.76172e-06    0              0.0013273      2.73872e-07    -0.000955062   4169           1.88576        0.00216666     1945469        
417       1.64694        0.00176863     1.15212e-06    1.76528e-06    0              0.00132864     2.74888e-07    -0.000956961   4169           1.89209        0.00215372     1949638        
418       1.64871        0.00176864     1.15985e-06    1.76875e-06    0              0.00132994     2.75907e-07    -0.000958811   4169           1.89843        0.00214156     1953807        
419       1.65048        0.00176864     1.16761e-06    1.77213e-06    0              0.00133122     2.76929e-07    -0.000960614   4169           1.90477        0.00213015     1957976        
420       1.65225        0.00176864     1.1754e-06     1.77543e-06    0              0.00133245     2.77953e-07    -0.000962371   4169           1.91112        0.00211946     1962145        
421       1.65402        0.00176864     1.18323e-06    1.77865e-06    0              0.00133366     2.7898e-07     -0.000964083   4169           1.91749        0.00210946     1966314        
422       1.65579        0.00176865     1.19109e-06    1.78179e-06    0              0.00133484     2.8001e-07     -0.000965751   4169           1.92385        0.00210014     1970483        
423       1.65755        0.00176865     1.19899e-06    1.78485e-06    0              0.00133598     2.81043e-07    -0.000967376   4169           1.93023        0.00209146     1974652        
424       1.65932        0.00176865     1.20692e-06    1.78783e-06    0              0.0013371      2.82079e-07    -0.000968959   4169           1.93661        0.0020834      1978821        
425       1.66109        0.00176865     1.21489e-06    1.79074e-06    0              0.00133819     2.83117e-07    -0.000970502   4169           1.943          0.00207594     1982990        
426       1.66286        0.00176865     1.22289e-06    1.79358e-06    0              0.00133924     2.84159e-07    -0.000972003   4169           1.9494         0.00206905     1987159        
427       1.66463        0.00176866     1.23093e-06    1.79634e-06    0              0.00134028     2.85203e-07    -0.000973467   4169           1.9558         0.00206272     1991328        
428       1.6664         0.00176866     1.239e-06      1.79904e-06    0              0.00134128     2.8625e-07     -0.000974892   4169           1.96221        0.00205692     1995497        
429       1.66817        0.00176866     1.24711e-06    1.80166e-06    0              0.00134226     2.873e-07      -0.00097628    4169           1.96863        0.00205163     1999666        
430       1.66993        0.00176866     1.25525e-06    1.80423e-06    0              0.00134321     2.88353e-07    -0.000977632   4169           1.97506        0.00204684     2003835        
431       1.6717         0.00176866     1.26342e-06    1.80672e-06    0              0.00134414     2.89408e-07    -0.000978949   4169           1.98149        0.00204253     2008004        
432       1.67347        0.00176867     1.27163e-06    1.80916e-06    0              0.00134505     2.90467e-07    -0.000980231   4169           1.98793        0.00203868     2012173        
433       1.67524        0.00176867     1.27987e-06    1.81153e-06    0              0.00134593     2.91528e-07    -0.000981479   4169           1.99437        0.00203527     2016342        
434       1.67701        0.00176867     1.28815e-06    1.81384e-06    0              0.00134679     2.92592e-07    -0.000982693   4169           2.00082        0.00203228     2020511        
435       1.67878        0.00176867     1.29646e-06    1.8161e-06     0              0.00134763     2.9366e-07     -0.000983876   4169           2.00728        0.00202971     2024680        
436       1.68055        0.00176868     1.3048e-06     1.81829e-06    0              0.00134844     2.9473e-07     -0.000985026   4169           2.01374        0.00202753     2028849        
437       1.68232        0.00176868     1.31318e-06    1.82043e-06    0              0.00134923     2.95802e-07    -0.000986146   4169           2.02021        0.00202574     2033018        
438       1.68408        0.00176868     1.32159e-06    1.82251e-06    0              0.00135        2.96878e-07    -0.000987234   4169           2.02669        0.00202431     2037187        
439       1.68585        0.00176868     1.33004e-06    1.82454e-06    0              0.00135076     2.97957e-07    -0.000988294   4169           2.03317        0.00202324     2041356        
440       1.68762        0.00176868     1.33852e-06    1.82652e-06    0              0.00135149     2.99038e-07    -0.000989324   4169           2.03966        0.00202251     2045525        
441       1.68939        0.00176869     1.34703e-06    1.82844e-06    0              0.0013522      3.00123e-07    -0.000990325   4169           2.04615        0.00202211     2049694        
442       1.69116        0.00176869     1.35558e-06    1.83032e-06    0              0.00135289     3.0121e-07     -0.000991298   4169           2.05265        0.00202202     2053863        
443       1.69293        0.00176869     1.36416e-06    1.83214e-06    0              0.00135357     3.023e-07      -0.000992244   4169           2.05915        0.00202225     2058032        
444       1.6947         0.00176869     1.37278e-06    1.83391e-06    0              0.00135422     3.03394e-07    -0.000993163   4169           2.06566        0.00202276     2062201        
445       1.69647        0.0017687      1.38143e-06    1.83564e-06    0              0.00135486     3.0449e-07     -0.000994056   4169           2.07218        0.00202357     2066370        
446       1.69823        0.0017687      1.39011e-06    1.83733e-06    0              0.00135548     3.05589e-07    -0.000994926   4169           2.0787         0.00202465     2070539        
447       1.7            0.0017687      1.39883e-06    1.83896e-06    0              0.00135608     3.06691e-07    -0.000995767   4169           2.08522        0.002026       2074708        
448       1.70177        0.0017687      1.40758e-06    1.84055e-06    0              0.00135667     3.07795e-07    -0.000996583   4169           2.09176        0.0020276      2078877        
449       1.70354        0.0017687      1.41636e-06    1.84209e-06    0              0.00135724     3.08903e-07    -0.000997375   4169           2.09829        0.00202946     2083046        
450       1.70531        0.00176871     1.42518e-06    1.84359e-06    0              0.00135779     3.10014e-07    -0.000998142   4169           2.10483        0.00203155     2087215        
451       1.70708        0.00176871     1.43403e-06    1.84504e-06    0              0.00135832     3.11128e-07    -0.000998886   4169           2.11138        0.00203387     2091384        
452       1.70885        0.00176871     1.44291e-06    1.84646e-06    0              0.00135884     3.12244e-07    -0.000999607   4169           2.11793        0.00203641     2095553        
453       1.71061        0.00176871     1.45183e-06    1.84783e-06    0              0.00135935     3.13364e-07    -0.0010003     4169           2.12449        0.00203917     2099722        
454       1.71238        0.00176872     1.46078e-06    1.84916e-06    0              0.00135984     3.14486e-07    -0.00100098    4169           2.13105        0.00204214     2103891        
455       1.71415        0.00176872     1.46977e-06    1.85045e-06    0              0.00136031     3.15612e-07    -0.00100163    4169           2.13762        0.00204531     2108060        
456       1.71592        0.00176872     1.47878e-06    1.85171e-06    0              0.00136077     3.1674e-07     -0.00100227    4169           2.14419        0.00204868     2112229        
457       1.71769        0.00176872     1.48784e-06    1.85292e-06    0              0.00136122     3.17871e-07    -0.00100288    4169           2.15077        0.00205223     2116398        
458       1.71946        0.00176872     1.49692e-06    1.8541e-06     0              0.00136165     3.19006e-07    -0.00100347    4169           2.15735        0.00205596     2120567        
459       1.72123        0.00176873     1.50604e-06    1.85524e-06    0              0.00136207     3.20143e-07    -0.00100403    4169           2.16393        0.00205987     2124736        
460       1.723          0.00176873     1.51519e-06    1.85634e-06    0              0.00136247     3.21283e-07    -0.00100458    4169           2.17053        0.00206395     2128905        
461       1.72476        0.00176873     1.52437e-06    1.8574e-06     0              0.00136287     3.22426e-07    -0.00100511    4169           2.17712        0.00206819     2133074        
462       1.72653        0.00176873     1.53359e-06    1.85843e-06    0              0.00136324     3.23572e-07    -0.00100562    4169           2.18372        0.0020726      2137243        
463       1.7283         0.00176873     1.54284e-06    1.85943e-06    0              0.00136361     3.24722e-07    -0.00100611    4169           2.19032        0.00207715     2141412        
464       1.73007        0.00176874     1.55213e-06    1.86038e-06    0              0.00136396     3.25874e-07    -0.00100658    4169           2.19693        0.00208186     2145581        
465       1.73184        0.00176874     1.56144e-06    1.86131e-06    0              0.0013643      3.27029e-07    -0.00100703    4169           2.20355        0.00208671     2149750        
466       1.73361        0.00176874     1.57079e-06    1.8622e-06     0              0.00136462     3.28187e-07    -0.00100746    4169           2.21016        0.0020917      2153919        
467       1.73538        0.00176874     1.58018e-06    1.86306e-06    0              0.00136494     3.29348e-07    -0.00100788    4169           2.21678        0.00209683     2158088        
468       1.73715        0.00176875     1.58959e-06    1.86388e-06    0              0.00136524     3.30512e-07    -0.00100827    4169           2.22341        0.00210208     2162257        
469       1.73891        0.00176875     1.59904e-06    1.86468e-06    0              0.00136553     3.31679e-07    -0.00100865    4169           2.23004        0.00210747     2166426        
470       1.74068        0.00176875     1.60852e-06    1.86544e-06    0              0.00136581     3.32849e-07    -0.00100901    4169           2.23667        0.00211298     2170595        
471       1.74245        0.00176875     1.61804e-06    1.86616e-06    0              0.00136608     3.34022e-07    -0.00100935    4169           2.24331        0.0021186      2174764        
472       1.74422        0.00176875     1.62759e-06    1.86686e-06    0              0.00136633     3.35198e-07    -0.00100968    4169           2.24996        0.00212435     2178933        
473       1.74599        0.00176876     1.63717e-06    1.86753e-06    0              0.00136658     3.36378e-07    -0.00100999    4169           2.2566         0.0021302      2183102        
474       1.74776        0.00176876     1.64678e-06    1.86816e-06    0              0.00136681     3.3756e-07     -0.00101028    4169           2.26325        0.00213617     2187271        
475       1.74953        0.00176876     1.65643e-06    1.86877e-06    0              0.00136703     3.38745e-07    -0.00101055    4169           2.26991        0.00214224     2191440        
476       1.7513         0.00176876     1.66611e-06    1.86935e-06    0              0.00136724     3.39933e-07    -0.00101081    4169           2.27656        0.00214841     2195609        
477       1.75306        0.00176877     1.67582e-06    1.86989e-06    0              0.00136744     3.41124e-07    -0.00101105    4169           2.28323        0.00215468     2199778        
478       1.75483        0.00176877     1.68557e-06    1.87041e-06    0              0.00136763     3.42318e-07    -0.00101128    4169           2.28989        0.00216105     2203947        
479       1.7566         0.00176877     1.69535e-06    1.8709e-06     0              0.00136781     3.43516e-07    -0.00101149    4169           2.29656        0.00216751     2208116        
480       1.75837        0.00176877     1.70516e-06    1.87136e-06    0              0.00136798     3.44716e-07    -0.00101168    4169           2.30324        0.00217407     2212285        
481       1.76014        0.00176877     1.715e-06      1.87179e-06    0              0.00136813     3.45919e-07    -0.00101186    4169           2.30991        0.00218071     2216454        
482       1.76191        0.00176878     1.72488e-06    1.87219e-06    0              0.00136828     3.47125e-07    -0.00101202    4169           2.3166         0.00218744     2220623        
483       1.76368        0.00176878     1.73479e-06    1.87257e-06    0              0.00136842     3.48335e-07    -0.00101217    4169           2.32328        0.00219425     2224792        
484       1.76545        0.00176878     1.74473e-06    1.87292e-06    0              0.00136855     3.49547e-07    -0.0010123     4169           2.32997        0.00220115     2228961        
485       1.76721        0.00176878     1.75471e-06    1.87324e-06    0              0.00136866     3.50763e-07    -0.00101242    4169           2.33666        0.00220812     2233130        
486       1.76898        0.00176879     1.76471e-06    1.87353e-06    0              0.00136877     3.51981e-07    -0.00101252    4169           2.34336        0.00221517     2237299        
487       1.77075        0.00176879     1.77475e-06    1.8738e-06     0              0.00136887     3.53203e-07    -0.00101261    4169           2.35005        0.0022223      2241468        
488       1.77252        0.00176879     1.78483e-06    1.87404e-06    0              0.00136896     3.54427e-07    -0.00101268    4169           2.35676        0.00222949     2245637        
489       1.77429        0.00176879     1.79493e-06    1.87425e-06    0              0.00136903     3.55655e-07    -0.00101274    4169           2.36346        0.00223676     2249806        
490       1.77606        0.00176879     1.80507e-06    1.87444e-06    0              0.0013691      3.56886e-07    -0.00101279    4169           2.37017        0.0022441      2253975        
491       1.77783        0.0017688      1.81524e-06    1.87461e-06    0              0.00136916     3.5812e-07     -0.00101282    4169           2.37689        0.00225151     2258144        
492       1.7796         0.0017688      1.82544e-06    1.87474e-06    0              0.00136921     3.59357e-07    -0.00101283    4169           2.3836         0.00225898     2262313        
493       1.78136        0.0017688      1.83568e-06    1.87486e-06    0              0.00136925     3.60596e-07    -0.00101283    4169           2.39032        0.00226651     2266482        
494       1.78313        0.0017688      1.84594e-06    1.87494e-06    0              0.00136929     3.61839e-07    -0.00101282    4169           2.39704        0.00227411     2270651        
495       1.7849         0.0017688      1.85624e-06    1.87501e-06    0              0.00136931     3.63086e-07    -0.0010128     4169           2.40377        0.00228177     2274820        
496       1.78667        0.00176881     1.86658e-06    1.87504e-06    0              0.00136932     3.64335e-07    -0.00101276    4169           2.4105         0.00228949     2278989        
497       1.78844        0.00176881     1.87694e-06    1.87506e-06    0              0.00136933     3.65587e-07    -0.0010127     4169           2.41723        0.00229726     2283158        
498       1.79021        0.00176881     1.88734e-06    1.87504e-06    0              0.00136932     3.66842e-07    -0.00101264    4169           2.42397        0.00230509     2287327        
499       1.79198        0.00176881     1.89777e-06    1.87501e-06    0              0.00136931     3.68101e-07    -0.00101256    4169           2.43071        0.00231298     2291496        
500       1.79375        0.00176882     1.90823e-06    1.87495e-06    0              0.00136929     3.69362e-07    -0.00101246    4169           2.43745        0.00232092     2295665        
501       1.79552        0.00176882     1.91872e-06    1.87486e-06    0              0.00136926     3.70627e-07    -0.00101235    4169           2.44419        0.00232891     2299834        
502       1.79728        0.00176882     1.92925e-06    1.87475e-06    0              0.00136922     3.71894e-07    -0.00101223    4169           2.45094        0.00233696     2304003        
503       1.79905        0.00176882     1.93981e-06    1.87462e-06    0              0.00136917     3.73165e-07    -0.0010121     4169           2.45769        0.00234505     2308172        
504       1.80082        0.00176882     1.9504e-06     1.87447e-06    0              0.00136911     3.74439e-07    -0.00101195    4169           2.46445        0.00235319     2312341        
505       1.80259        0.00176883     1.96102e-06    1.87429e-06    0              0.00136905     3.75716e-07    -0.00101179    4169           2.4712         0.00236138     2316510        
506       1.80436        0.00176883     1.97168e-06    1.87409e-06    0              0.00136897     3.76996e-07    -0.00101162    4169           2.47796        0.00236962     2320679        
507       1.80613        0.00176883     1.98236e-06    1.87386e-06    0              0.00136889     3.78279e-07    -0.00101144    4169           2.48473        0.00237791     2324848        
508       1.8079         0.00176883     1.99308e-06    1.87361e-06    0              0.0013688      3.79565e-07    -0.00101124    4169           2.49149        0.00238623     2329017        
509       1.80967        0.00176884     2.00383e-06    1.87334e-06    0              0.0013687      3.80855e-07    -0.00101103    4169           2.49826        0.0023946      2333186        
510       1.81143        0.00176884     2.01462e-06    1.87304e-06    0              0.00136859     3.82147e-07    -0.0010108     4169           2.50503        0.00240302     2337355        
511       1.8132         0.00176884     2.02543e-06    1.87272e-06    0              0.00136847     3.83443e-07    -0.00101056    4169           2.51181        0.00241147     2341524        
512       1.81497        0.00176884     2.03628e-06    1.87238e-06    0              0.00136835     3.84741e-07    -0.00101032    4169           2.51859        0.00241996     2345693        
513       1.81674        0.00176884     2.04716e-06    1.87202e-06    0              0.00136822     3.86043e-07    -0.00101006    4169           2.52537        0.0024285      2349862        
514       1.81851        0.00176885     2.05807e-06    1.87164e-06    0              0.00136808     3.87348e-07    -0.00100978    4169           2.53215        0.00243707     2354031        
515       1.82028        0.00176885     2.06901e-06    1.87123e-06    0              0.00136793     3.88656e-07    -0.0010095     4169           2.53893        0.00244569     2358200        
516       1.82205        0.00176885     2.07998e-06    1.87081e-06    0              0.00136777     3.89967e-07    -0.0010092     4169           2.54572        0.00245434     2362369        
517       1.82382        0.00176885     2.09099e-06    1.87036e-06    0              0.00136761     3.91281e-07    -0.00100889    4169           2.55251        0.00246303     2366538        
518       1.82559        0.00176886     2.10203e-06    1.86989e-06    0              0.00136744     3.92599e-07    -0.00100857    4169           2.55931        0.00247176     2370707        
519       1.82735        0.00176886     2.1131e-06     1.8694e-06     0              0.00136726     3.93919e-07    -0.00100824    4169           2.5661         0.00248052     2374876        
520       1.82912        0.00176886     2.1242e-06     1.86888e-06    0              0.00136707     3.95243e-07    -0.00100789    4169           2.5729         0.00248932     2379045        
521       1.83089        0.00176886     2.13533e-06    1.86835e-06    0              0.00136687     3.9657e-07     -0.00100754    4169           2.5797         0.00249815     2383214        
522       1.83266        0.00176886     2.14649e-06    1.86779e-06    0              0.00136667     3.979e-07      -0.00100717    4169           2.5865         0.00250701     2387383        
523       1.83443        0.00176887     2.15769e-06    1.86721e-06    0              0.00136646     3.99233e-07    -0.00100679    4169           2.59331        0.00251591     2391552        
524       1.8362         0.00176887     2.16892e-06    1.86661e-06    0              0.00136624     4.00569e-07    -0.00100639    4169           2.60012        0.00252485     2395721        
525       1.83797        0.00176887     2.18017e-06    1.86599e-06    0              0.00136601     4.01908e-07    -0.00100599    4169           2.60693        0.00253381     2399890        
526       1.83974        0.00176887     2.19146e-06    1.86535e-06    0              0.00136578     4.0325e-07     -0.00100557    4169           2.61374        0.00254281     2404059        
527       1.84151        0.00176888     2.20279e-06    1.86469e-06    0              0.00136554     4.04596e-07    -0.00100515    4169           2.62056        0.00255184     2408228        
528       1.84327        0.00176888     2.21414e-06    1.86401e-06    0              0.00136529     4.05945e-07    -0.00100471    4169           2.62738        0.0025609      2412397        
529       1.84504        0.00176888     2.22552e-06    1.8633e-06     0              0.00136503     4.07297e-07    -0.00100426    4169           2.6342         0.00256999     2416566        
530       1.84681        0.00176888     2.23694e-06    1.86258e-06    0              0.00136476     4.08652e-07    -0.00100379    4169           2.64102        0.00257911     2420735        
531       1.84858        0.00176888     2.24839e-06    1.86183e-06    0              0.00136449     4.1001e-07     -0.00100332    4169           2.64784        0.00258826     2424904        
532       1.85035        0.00176889     2.25986e-06    1.86107e-06    0              0.00136421     4.11371e-07    -0.00100284    4169           2.65467        0.00259744     2429073        
533       1.85212        0.00176889     2.27137e-06    1.86028e-06    0              0.00136392     4.12735e-07    -0.00100234    4169           2.6615         0.00260665     2433242        
534       1.85389        0.00176889     2.28291e-06    1.85947e-06    0              0.00136362     4.14103e-07    -0.00100183    4169           2.66833        0.00261589     2437411        
535       1.85566        0.00176889     2.29448e-06    1.85864e-06    0              0.00136332     4.15474e-07    -0.00100131    4169           2.67517        0.00262515     2441580        
536       1.85743        0.0012508      1.3876e-06     5.54189e-06    0              0.00235412     1.47307e-07    -0.000810595   5965           2.68185        0.00251405     2447545        
537       1.85868        0.0017689      1.00181e-06    1.83457e-06    0              0.00135446     4.17821e-07    -0.000984565   5965           2.6886         0.00258273     2453510        
538       1.86045        0.0017689      1.00677e-06    1.82698e-06    0              0.00135166     4.19201e-07    -0.000984814   5965           2.69535        0.0025804      2459475        
539       1.86221        0.0017689      1.01175e-06    1.82862e-06    0              0.00135227     4.20583e-07    -0.000985566   5965           2.70212        0.00257955     2465440        
540       1.86398        0.0017689      1.01675e-06    1.83017e-06    0              0.00135284     4.21969e-07    -0.000986181   5965           2.7089         0.00257994     2471405        
541       1.86575        0.00176891     1.02177e-06    1.83138e-06    0              0.00135329     4.23357e-07    -0.000986629   5965           2.71569        0.00258135     2477370        
542       1.86752        0.00176891     1.02681e-06    1.83227e-06    0              0.00135361     4.24749e-07    -0.000986926   5965           2.72249        0.00258358     2483335        
543       1.86929        0.00176891     1.03186e-06    1.83288e-06    0              0.00135384     4.26144e-07    -0.00098709    5965           2.7293         0.0025865      2489300        
544       1.87106        0.00176891     1.03693e-06    1.83324e-06    0              0.00135397     4.27543e-07    -0.000987141   5965           2.73612        0.00258998     2495265        
545       1.87283        0.00176891     1.04202e-06    1.8334e-06     0              0.00135403     4.28944e-07    -0.000987095   5965           2.74294        0.00259393     2501230        
546       1.8746         0.00176892     1.04712e-06    1.83339e-06    0              0.00135403     4.30348e-07    -0.000986967   5965           2.74977        0.00259829     2507195        
547       1.87637        0.00176892     1.05223e-06    1.83324e-06    0              0.00135397     4.31756e-07    -0.000986769   5965           2.75661        0.00260299     2513160        
548       1.87813        0.00176892     1.05736e-06    1.83295e-06    0              0.00135387     4.33167e-07    -0.000986509   5965           2.76344        0.002608       2519125        
549       1.8799         0.00176892     1.06251e-06    1.83256e-06    0              0.00135372     4.34581e-07    -0.000986195   5965           2.77029        0.00261327     2525090        
550       1.88167        0.00176893     1.06766e-06    1.83207e-06    0              0.00135354     4.35998e-07    -0.000985834   5965           2.77713        0.00261878     2531055        
551       1.88344        0.00176893     1.07284e-06    1.8315e-06     0              0.00135333     4.37418e-07    -0.000985431   5965           2.78398        0.00262451     2537020        
552       1.88521        0.00176893     1.07802e-06    1.83086e-06    0              0.00135309     4.38842e-07    -0.000984991   5965           2.79083        0.00263043     2542985        
553       1.88698        0.00176893     1.08322e-06    1.83014e-06    0              0.00135283     4.40269e-07    -0.000984517   5965           2.79769        0.00263652     2548950        
554       1.88875        0.00176893     1.08843e-06    1.82937e-06    0              0.00135254     4.41698e-07    -0.000984012   5965           2.80455        0.00264277     2554915        
555       1.89052        0.00176894     1.09366e-06    1.82854e-06    0              0.00135224     4.43131e-07    -0.000983479   5965           2.81141        0.00264917     2560880        
556       1.89229        0.00176894     1.0989e-06     1.82766e-06    0              0.00135191     4.44567e-07    -0.00098292    5965           2.81827        0.00265571     2566845        
557       1.89405        0.00176894     1.10415e-06    1.82674e-06    0              0.00135157     4.46007e-07    -0.000982337   5965           2.82514        0.00266237     2572810        
558       1.89582        0.00176894     1.10942e-06    1.82577e-06    0              0.00135121     4.47449e-07    -0.000981732   5965           2.832          0.00266915     2578775        
559       1.89759        0.00176895     1.1147e-06     1.82477e-06    0              0.00135084     4.48895e-07    -0.000981104   5965           2.83888        0.00267604     2584740        
560       1.89936        0.00176895     1.11999e-06    1.82372e-06    0              0.00135045     4.50344e-07    -0.000980458   5965           2.84575        0.00268303     2590705        
561       1.90113        0.00176895     1.12529e-06    1.82264e-06    0              0.00135005     4.51796e-07    -0.000979793   5965           2.85262        0.00269013     2596670        
562       1.9029         0.00176895     1.13061e-06    1.82153e-06    0              0.00134964     4.53251e-07    -0.00097911    5965           2.8595         0.00269731     2602635        
563       1.90467        0.00176895     1.13594e-06    1.82038e-06    0              0.00134922     4.54709e-07    -0.000978409   5965           2.86638        0.00270459     2608600        
564       1.90644        0.00176896     1.14129e-06    1.81921e-06    0              0.00134878     4.56171e-07    -0.000977693   5965           2.87326        0.00271195     2614565        
565       1.90821        0.00176896     1.14664e-06    1.818e-06      0              0.00134833     4.57635e-07    -0.00097696    5965           2.88014        0.00271939     2620530        
566       1.90998        0.00176896     1.15201e-06    1.81677e-06    0              0.00134788     4.59103e-07    -0.000976213   5965           2.88703        0.0027269      2626495        
567       1.91174        0.00176896     1.1574e-06     1.81551e-06    0              0.00134741     4.60574e-07    -0.00097545    5965           2.89391        0.00273449     2632460        
568       1.91351        0.00176896     1.16279e-06    1.81422e-06    0              0.00134693     4.62048e-07    -0.000974672   5965           2.9008         0.00274216     2638425        
569       1.91528        0.00176897     1.1682e-06     1.81291e-06    0              0.00134644     4.63526e-07    -0.000973881   5965           2.90769        0.00274989     2644390        
570       1.91705        0.00176897     1.17362e-06    1.81157e-06    0              0.00134595     4.65006e-07    -0.000973076   5965           2.91458        0.00275768     2650355        
571       1.91882        0.00176897     1.17905e-06    1.81021e-06    0              0.00134544     4.6649e-07     -0.000972257   5965           2.92147        0.00276554     2656320        
572       1.92059        0.00176897     1.1845e-06     1.80882e-06    0              0.00134492     4.67976e-07    -0.000971425   5965           2.92837        0.00277346     2662285        
573       1.92236        0.00176898     1.18996e-06    1.80741e-06    0              0.0013444      4.69466e-07    -0.000970579   5965           2.93527        0.00278144     2668250        
574       1.92413        0.00176898     1.19543e-06    1.80598e-06    0              0.00134387     4.7096e-07     -0.000969721   5965           2.94216        0.00278948     2674215        
575       1.9259         0.00176898     1.20091e-06    1.80452e-06    0              0.00134332     4.72456e-07    -0.00096885    5965           2.94906        0.00279758     2680180        
576       1.92766        0.00176898     1.20641e-06    1.80304e-06    0              0.00134277     4.73955e-07    -0.000967967   5965           2.95596        0.00280572     2686145        
577       1.92943        0.00176898     1.21192e-06    1.80154e-06    0              0.00134221     4.75458e-07    -0.000967072   5965           2.96286        0.00281392     2692110        
578       1.9312         0.00176899     1.21744e-06    1.80001e-06    0              0.00134164     4.76964e-07    -0.000966164   5965           2.96977        0.00282217     2698075        
579       1.93297        0.00176899     1.22298e-06    1.79847e-06    0              0.00134107     4.78473e-07    -0.000965245   5965           2.97667        0.00283047     2704040        
580       1.93474        0.00176899     1.22852e-06    1.7969e-06     0              0.00134048     4.79985e-07    -0.000964314   5965           2.98358        0.00283882     2710005        
581       1.93651        0.00176899     1.23408e-06    1.79531e-06    0              0.00133989     4.815e-07      -0.000963371   5965           2.99049        0.00284722     2715970        
582       1.93828        0.001769       1.23965e-06    1.7937e-06     0              0.00133929     4.83019e-07    -0.000962416   5965           2.99739        0.00285566     2721935        
583       1.94005        0.001769       1.24523e-06    1.79207e-06    0              0.00133868     4.8454e-07     -0.00096145    5965           3.0043         0.00286415     2727900        
584       1.94182        0.001769       1.25083e-06    1.79042e-06    0              0.00133807     4.86065e-07    -0.000960473   5965           3.01122        0.00287267     2733865        
585       1.94359        0.001769       1.25644e-06    1.78875e-06    0              0.00133744     4.87593e-07    -0.000959485   5965           3.01813        0.00288124     2739830        
586       1.94535        0.001769       1.26206e-06    1.78706e-06    0              0.00133681     4.89124e-07    -0.000958485   5965           3.02504        0.00288986     2745795        
587       1.94712        0.00176901     1.26769e-06    1.78535e-06    0              0.00133617     4.90658e-07    -0.000957475   5965           3.03196        0.00289851     2751760        
588       1.94889        0.00176901     1.27333e-06    1.78362e-06    0              0.00133552     4.92196e-07    -0.000956454   5965           3.03887        0.0029072      2757725        
589       1.95066        0.00176901     1.27899e-06    1.78187e-06    0              0.00133487     4.93736e-07    -0.000955422   5965           3.04579        0.00291593     2763690        
590       1.95243        0.00176901     1.28466e-06    1.7801e-06     0              0.0013342      4.9528e-07     -0.000954379   5965           3.05271        0.0029247      2769655        
591       1.9542         0.00176902     1.29034e-06    1.77831e-06    0              0.00133353     4.96827e-07    -0.000953326   5965           3.05963        0.0029335      2775620        
592       1.95597        0.00176902     1.29603e-06    1.77651e-06    0              0.00133286     4.98377e-07    -0.000952262   5965           3.06655        0.00294234     2781585        
593       1.95774        0.00176902     1.30174e-06    1.77468e-06    0              0.00133217     4.9993e-07     -0.000951188   5965           3.07347        0.00295121     2787550        
594       1.95951        0.00176902     1.30745e-06    1.77284e-06    0              0.00133148     5.01486e-07    -0.000950103   5965           3.08039        0.00296012     2793515        
595       1.96128        0.00176902     1.31318e-06    1.77097e-06    0              0.00133078     5.03046e-07    -0.000949008   5965           3.08731        0.00296906     2799480        
596       1.96304        0.00176903     1.31892e-06    1.76909e-06    0              0.00133007     5.04608e-07    -0.000947903   5965           3.09423        0.00297803     2805445        
597       1.96481        0.00176903     1.32467e-06    1.76719e-06    0              0.00132936     5.06174e-07    -0.000946788   5965           3.10116        0.00298704     2811410        
598       1.96658        0.00176903     1.33044e-06    1.76528e-06    0              0.00132864     5.07743e-07    -0.000945663   5965           3.10808        0.00299608     2817375        
599       1.96835        0.00176903     1.33621e-06    1.76334e-06    0              0.00132791     5.09315e-07    -0.000944529   5965           3.11501        0.00300514     2823340        
600       1.97012        0.00176903     1.342e-06      1.76139e-06    0              0.00132717     5.1089e-07     -0.000943384   5965           3.12194        0.00301424     2829305        
601       1.97189        0.00176904     1.3478e-06     1.75942e-06    0              0.00132643     5.12469e-07    -0.000942229   5965           3.12887        0.00302337     2835270        
602       1.97366        0.00176904     1.35361e-06    1.75743e-06    0              0.00132568     5.1405e-07     -0.000941065   5965           3.13579        0.00303253     2841235        
603       1.97543        0.00176904     1.35943e-06    1.75543e-06    0              0.00132492     5.15635e-07    -0.000939891   5965           3.14272        0.00304171     2847200        
604       1.9772         0.00176904     1.36527e-06    1.7534e-06     0              0.00132416     5.17223e-07    -0.000938708   5965           3.14965        0.00305092     2853165        
605       1.97897        0.00176905     1.37112e-06    1.75136e-06    0              0.00132339     5.18813e-07    -0.000937515   5965           3.15659        0.00306016     2859130        
606       1.98074        0.00176905     1.37697e-06    1.74931e-06    0              0.00132261     5.20407e-07    -0.000936313   5965           3.16352        0.00306943     2865095        
607       1.9825         0.00176905     1.38284e-06    1.74723e-06    0              0.00132183     5.22005e-07    -0.000935099   5965           3.17045        0.00307872     2871060        
608       1.98427        0.00176905     1.38872e-06    1.74514e-06    0              0.00132104     5.23605e-07    -0.000933879   5965           3.17738        0.00308803     2877025        
609       1.98604        0.00176905     1.39462e-06    1.74303e-06    0              0.00132024     5.25208e-07    -0.000932649   5965           3.18431        0.00309738     2882990        
610       1.98781        0.00176906     1.40052e-06    1.74091e-06    0              0.00131944     5.26815e-07    -0.00093141    5965           3.19125        0.00310674     2888955        
611       1.98958        0.00176906     1.40643e-06    1.73877e-06    0              0.00131863     5.28424e-07    -0.000930161   5965           3.19818        0.00311613     2894920        
612       1.99135        0.00176906     1.41236e-06    1.73662e-06    0              0.00131781     5.30037e-07    -0.000928904   5965           3.20512        0.00312555     2900885        
613       1.99312        0.00172035     1.45563e-06    1.64027e-06    0              0.00128073     4.88914e-07    -0.000903401   5965           3.21187        0.00312895     2906850        
614       1.99484        0.00129026     1.25919e-06    8.33783e-06    0              0.00288753     2.06794e-07    -0.00467184    7589           3.22332        0.00446072     2914439        
615       1.99613        0.00136853     1.18839e-06    4.01908e-06    0              0.00200477     2.47318e-07    -0.000767987   7589           3.22779        0.00432836     2922028        
616       1.9975         0.00176936     9.3579e-07     1.71345e-06    0              0.00130899     5.35933e-07    -0.000903219   7589           3.23418        0.00426691     2929617        
617       1.99927        0.000518234    3.49777e-06    4.112e-06      0.000159257    0.00202274     1.34924e-08    -0.00517319    6961           3.24315        0.00505217     2936578        
618       1.99979        0.000214659    3.89596e-06    6.69545e-06    0.000442113    0.00254546     9.59471e-10    -0.0238183     10502          3.25372        0.00681153     2947080        

